Radial-velocity jitter of stars as a function of observational timescale and stellar age

Stars show various amounts of radial velocity (RV) jitter due to varying stellar activity levels. The typical amount of RV jitter as a function of stellar age and observational timescale has not yet been systematically quantified, although it is often larger than the instrumental precision of modern high-resolution spectrographs used for Doppler planet detection and characterization. We aim to empirically determine the intrinsic stellar RV variation for mostly G and K dwarf stars on different timescales and for different stellar ages independently of stellar models. We also focus on young stars ($\lesssim$ 30 Myr), where the RV variation is known to be large. We use archival FEROS and HARPS RV data of stars which were observed at least 30 times spread over at least two years. We then apply the pooled variance (PV) technique to these data sets to identify the periods and amplitudes of underlying, quasiperiodic signals. We show that the PV is a powerful tool to identify quasiperiodic signals in highly irregularly sampled data sets. We derive activity-lag functions for 20 putative single stars, where lag is the timescale on which the stellar jitter is measured. Since the ages of all stars are known, we also use this to formulate an activity--age--lag relation which can be used to predict the expected RV jitter of a star given its age and the timescale to be probed. The maximum RV jitter on timescales of decades decreases from over 500 m/s for 5 Myr-old stars to 2.3 m/s for stars with ages of around 5 Gyr. The decrease in RV jitter when considering a timescale of only 1 d instead of 1 yr is smaller by roughly a factor of 4 for 5 Myr old stars, and a factor of 1.5 for stars with an age of 5 Gyr. The rate at which the RV jitter increases with lag strongly depends on stellar age and ranges from a few days for a few 10 Myr old stars to presumably decades for stars with an age of a few gigayears.

==> bjdrv.dat <==
             V2129 Oph  FEROS  2454640.77409519   -9037.200  13.900
             V2129 Oph  FEROS  2454643.77386003   -6741.600  18.000
             V2129 Oph  FEROS  2454643.79959223   -6766.300  19.300
             V2129 Oph  FEROS  2455054.57785841   -7351.800  12.600
             V2129 Oph  FEROS  2455358.80993706   -5525.800  21.900
             V2129 Oph  FEROS  2455359.73037072   -8738.400  20.000
             V2129 Oph  FEROS  2455359.81599359   -9039.300  20.900
             V2129 Oph  FEROS  2455360.52945925   -9106.100  23.200
             V2129 Oph  FEROS  2455360.64099493   -8563.000  45.500
             V2129 Oph  FEROS  2455360.71794030   -8607.700  20.100
             V2129 Oph  FEROS  2455360.76040826   -8429.300  28.800
             V2129 Oph  FEROS  2455360.82658211   -8303.300  16.900
             V2129 Oph  FEROS  2455635.84817503   -7260.800  16.500
             V2129 Oph  FEROS  2455638.88506245   -6270.300  16.600
             V2129 Oph  FEROS  2455639.74923464   -5829.700  14.900
             V2129 Oph  FEROS  2455721.81527986   -6802.800  23.600
             V2129 Oph  FEROS  2455725.57667138   -6798.000  18.400
             V2129 Oph  FEROS  2455755.62899853  -11014.300  28.300
             V2129 Oph  FEROS  2455756.66916555   -7600.300  17.300
             V2129 Oph  FEROS  2455757.69532302   -7545.300  28.800
             V2129 Oph  FEROS  2455760.69215353   -7173.700  14.500
             V2129 Oph  FEROS  2455765.66630863   -8718.200  15.300
             V2129 Oph  FEROS  2455768.60911860   -6532.000  15.600
             V2129 Oph  FEROS  2455769.67171482   -6034.400  16.100
             V2129 Oph  FEROS  2455990.80086967   -7156.100  17.700
             V2129 Oph  FEROS  2456031.85404778   -6983.900  18.800
             V2129 Oph  FEROS  2456033.87042941   -7269.000  19.300
             V2129 Oph  FEROS  2456035.85407773   -6686.400  14.200
             V2129 Oph  FEROS  2456039.79338325   -5760.700  20.700
             V2129 Oph  FEROS  2456043.87461962   -6957.900  16.000
             V2129 Oph  FEROS  2456077.66774528   -6865.700  13.300
             V2129 Oph  FEROS  2456079.60631168   -6822.700  24.300
             V2129 Oph  FEROS  2456079.76061147   -7331.000  17.100
             V2129 Oph  FEROS  2456080.67701731   -6872.000  14.700
             V2129 Oph  FEROS  2456083.68861846   -7635.300  12.900
             V2129 Oph  FEROS  2456084.71812453   -6148.700  12.300
             V2129 Oph  FEROS  2456084.82985984   -5923.400  12.600
             V2129 Oph  FEROS  2456085.74506830   -5670.900  17.400
             V2129 Oph  FEROS  2456116.57748656   -7174.900  15.200
             V2129 Oph  FEROS  2456116.80166410   -6791.900  18.000
             V2129 Oph  FEROS  2456119.52527005   -7624.900  16.600
             V2129 Oph  FEROS  2456119.70573074   -5357.000  18.100
             V2129 Oph  FEROS  2456400.68107038   -7458.800  20.800
             V2129 Oph  FEROS  2456400.74175778   -7651.600  18.800
             V2129 Oph  FEROS  2456408.72436979   -7364.100  19.500
             V2129 Oph  FEROS  2456408.79300502   -7314.400  18.900
             V2129 Oph  FEROS  2456411.63462576   -6696.700  25.200
             V2129 Oph  FEROS  2456411.69338217   -6732.600  21.000
             V2129 Oph  FEROS  2456550.50961856   -6374.500  33.400
             V2129 Oph  FEROS  2456550.58353944   -6434.700  34.800
             HD 140637  FEROS  2454335.52968817   -4115.500   7.000
             HD 140637  FEROS  2455056.48985292   -4187.800   7.000
             HD 140637  FEROS  2455074.54322448   -5114.900   7.000
             HD 140637  FEROS  2455635.82329203   -4440.600   7.000
             HD 140637  FEROS  2455637.87781585   -5345.500   7.000
             HD 140637  FEROS  2455639.77126732   -4897.000   7.000
             HD 140637  FEROS  2455721.68574535   -4246.000   7.000
             HD 140637  FEROS  2455753.58032046   -5120.200   7.200
             HD 140637  FEROS  2455753.64651211   -4995.400   7.000
             HD 140637  FEROS  2455754.63458970   -4168.600   7.300
             HD 140637  FEROS  2455755.57295156   -5662.500  10.100
             HD 140637  FEROS  2455756.58927771   -4665.500   7.000
             HD 140637  FEROS  2455757.62619280   -4569.600   7.400
             HD 140637  FEROS  2455765.63826161   -4101.700   7.000
             HD 140637  FEROS  2455769.57674591   -5303.300   7.000
             HD 140637  FEROS  2455991.78657616   -4876.700   7.000
             HD 140637  FEROS  2456031.80409084   -4930.000   7.000
             HD 140637  FEROS  2456032.80175710   -4694.400   7.000
             HD 140637  FEROS  2456033.83041835   -4891.600   7.000
             HD 140637  FEROS  2456035.80353171   -4892.600   7.000
             HD 140637  FEROS  2456039.75272458   -4929.600   7.000
             HD 140637  FEROS  2456043.81423933   -4678.800   7.000
             HD 140637  FEROS  2456076.66364307   -4781.200   7.000
             HD 140637  FEROS  2456076.83187436   -4824.800   7.000
             HD 140637  FEROS  2456077.63015915   -4728.500   7.000
             HD 140637  FEROS  2456077.73975779   -4742.000   7.000
             HD 140637  FEROS  2456078.65473935   -4945.300   7.000
             HD 140637  FEROS  2456078.75288056   -4868.200   7.000
             HD 140637  FEROS  2456079.63318293   -4808.900   7.000
             HD 140637  FEROS  2456079.73654659   -4793.700   7.000
             HD 140637  FEROS  2456081.63398380   -4743.200   7.000
             HD 140637  FEROS  2456084.66109650   -4707.600   7.000
             HD 140637  FEROS  2456084.78377594   -4774.300   7.000
             HD 140637  FEROS  2456085.68849740   -4737.000   7.000
             HD 140637  FEROS  2456085.79390521   -4746.900   7.000
             HD 140637  FEROS  2456087.85531886   -4809.000   7.000
             HD 140637  FEROS  2456088.64884112   -4749.700   7.000
             HD 140637  FEROS  2456111.48743142   -4995.200   7.000
             HD 140637  FEROS  2456111.63306447   -5035.300   7.000
             HD 140637  FEROS  2456118.58177031   -4681.900   7.000
             HD 140637  FEROS  2456118.74242326   -4295.200   7.000
             HD 140637  FEROS  2456121.61629559   -4739.900   7.000
             HD 140637  FEROS  2456121.65850458   -4738.600   7.000
             HD 140637  FEROS  2456167.48178734   -4880.800   7.000
             HD 140637  FEROS  2456167.57177924   -4820.700   7.000
             HD 140637  FEROS  2456169.51868771   -4974.700   7.000
             HD 140637  FEROS  2456169.53839932   -4978.100   7.000
             HD 140637  FEROS  2456169.59494238   -4963.100   7.000
             HD 140637  FEROS  2456172.50332971   -4995.200   7.000
             HD 140637  FEROS  2456172.56196804   -4987.300   7.000
             HD 140637  FEROS  2456398.74096166   -5185.500   7.000
             HD 140637  FEROS  2456398.90222599   -5116.500   7.000
             HD 140637  FEROS  2456401.73097649   -5030.300   7.000
             HD 140637  FEROS  2456401.77500311   -4988.500   7.000
             HD 140637  FEROS  2456407.64173930   -4525.700   7.000
             HD 140637  FEROS  2456407.70616774   -4488.100   7.000
             HD 140637  FEROS  2456458.46143927   -4766.300   7.000
             HD 140637  FEROS  2456461.46642531   -5086.400  16.700
             HD 140637  FEROS  2456492.50529672   -5049.800   7.000
             HD 140637  FEROS  2456492.61836554   -5027.100   7.000
             HD 140637  FEROS  2456492.66529506   -5015.100   7.000
             HD 140637  FEROS  2456502.54949518   -4823.600   8.200
             HD 140637  FEROS  2456502.56959314   -4767.400  19.100
          CD--37 13029  FEROS  2454633.82175886    -655.100  15.700
          CD--37 13029  FEROS  2455056.52745357    -535.400  36.900
          CD--37 13029  FEROS  2455069.65383207     -74.500  15.200
          CD--37 13029  FEROS  2455100.54333222    -473.900  17.200
          CD--37 13029  FEROS  2455104.58293426   -1034.800  17.300
          CD--37 13029  FEROS  2455106.57447107    -499.600  19.700
          CD--37 13029  FEROS  2455338.86172331    -373.300  24.300
          CD--37 13029  FEROS  2455340.75854075    -395.000  19.700
          CD--37 13029  FEROS  2455341.67825253    -439.800  19.000
          CD--37 13029  FEROS  2455341.85196687    -604.700  17.000
          CD--37 13029  FEROS  2455342.75086154    -543.800  17.000
          CD--37 13029  FEROS  2455342.84816731    -437.800  20.400
          CD--37 13029  FEROS  2455348.69986227    -290.900  18.200
          CD--37 13029  FEROS  2455348.90637662    -134.300  18.100
          CD--37 13029  FEROS  2455349.69409316    -590.800  19.400
          CD--37 13029  FEROS  2455349.89965953    -772.300  18.100
          CD--37 13029  FEROS  2455350.71441579    -243.500  29.100
          CD--37 13029  FEROS  2455352.64728659    -876.500  21.700
          CD--37 13029  FEROS  2455352.89046419    -986.600  15.900
          CD--37 13029  FEROS  2455403.74517556    -488.000  21.700
          CD--37 13029  FEROS  2455404.79681823     -31.900  18.400
          CD--37 13029  FEROS  2455405.75905765   -1588.900  17.000
          CD--37 13029  FEROS  2455406.81677970   -1302.900  41.800
          CD--37 13029  FEROS  2455495.53919156     203.700  17.700
          CD--37 13029  FEROS  2455521.51661831   -1099.700  31.800
          CD--37 13029  FEROS  2455522.52242432   -1048.400  18.400
          CD--37 13029  FEROS  2455525.51871403    -878.500  16.900
          CD--37 13029  FEROS  2455526.51876062     283.700  17.200
          CD--37 13029  FEROS  2455721.83724697    -531.700  21.800
          CD--37 13029  FEROS  2455724.91117164    -364.100  23.600
          CD--37 13029  FEROS  2455725.59874784    -471.000  18.900
          CD--37 13029  FEROS  2455726.78240091    -522.900  17.600
          CD--37 13029  FEROS  2455727.69769789     -97.400  21.600
          CD--37 13029  FEROS  2455753.75104558    -769.200  18.000
          CD--37 13029  FEROS  2455754.70101756   -1415.400  40.700
          CD--37 13029  FEROS  2455755.71594057    -530.900  22.100
          CD--37 13029  FEROS  2455756.76305655    -652.800  18.600
          CD--37 13029  FEROS  2455757.73836521    -571.400  19.400
          CD--37 13029  FEROS  2455760.73126841    -388.900  16.300
          CD--37 13029  FEROS  2455765.74794602    -963.300  15.800
          CD--37 13029  FEROS  2455766.72851633    -156.200  14.500
          CD--37 13029  FEROS  2455768.63883881    -879.000  18.800
          CD--37 13029  FEROS  2455769.60711478     -39.500  15.500
          CD--37 13029  FEROS  2455770.76916603    -870.800  16.100
          CD--37 13029  FEROS  2455813.75865576    -479.100  17.300
          CD--37 13029  FEROS  2456028.87713436   -1044.800  16.500
          CD--37 13029  FEROS  2456031.87355125    -795.700  19.400
          CD--37 13029  FEROS  2456035.87306599       9.800  16.600
          CD--37 13029  FEROS  2456039.81479996   -1078.600  18.700
          CD--37 13029  FEROS  2456040.89864603    -349.000  22.300
          CD--37 13029  FEROS  2456080.70080396     110.800  14.900
          CD--37 13029  FEROS  2456083.84699992      79.000  16.300
          CD--37 13029  FEROS  2456083.93815091      56.300  18.600
          CD--37 13029  FEROS  2456085.76965682    -754.500  15.600
          CD--37 13029  FEROS  2456085.90433200    -409.000  19.500
          CD--37 13029  FEROS  2456085.94136715    -380.300  17.500
          CD--37 13029  FEROS  2456087.88201191    -688.600  23.100
          CD--37 13029  FEROS  2456087.92582829    -640.700  24.400
          CD--37 13029  FEROS  2456116.55564065    -864.800  19.300
          CD--37 13029  FEROS  2456116.90226107    -737.300  18.400
          CD--37 13029  FEROS  2456119.54878511    -729.800  18.400
          CD--37 13029  FEROS  2456119.73832022    -529.400  16.900
          CD--37 13029  FEROS  2456162.57018991    -125.700  28.300
          CD--37 13029  FEROS  2456162.66198857    -161.900  23.300
          CD--37 13029  FEROS  2456168.52887992     115.400  14.500
          CD--37 13029  FEROS  2456168.60340911     198.100  15.600
          CD--37 13029  FEROS  2456172.63659237   -1206.700  15.600
          CD--37 13029  FEROS  2456172.70477046   -1154.100  15.900
          CD--37 13029  FEROS  2456491.76137359    -318.100  16.700
          CD--37 13029  FEROS  2456491.82758290    -286.500  17.200
          CD--37 13029  FEROS  2456498.71322325    -731.100  19.700
          CD--37 13029  FEROS  2456498.75353325    -780.300  21.000
          CD--37 13029  FEROS  2456500.63212160    -393.500  20.800
          CD--37 13029  FEROS  2456500.84038920    -452.500  23.000
          CD--37 13029  FEROS  2456547.51487670    -331.000  21.600
          CD--37 13029  FEROS  2456547.60198552    -361.000  19.900
     TYC 8654--1115--1  FEROS  2455202.83787815   12015.200  15.000
     TYC 8654--1115--1  FEROS  2455256.77528335   12081.800  16.000
     TYC 8654--1115--1  FEROS  2455260.74983853   13543.700  16.400
     TYC 8654--1115--1  FEROS  2455261.85950643   12955.900  15.200
     TYC 8654--1115--1  FEROS  2455348.57439121   13334.200  17.300
     TYC 8654--1115--1  FEROS  2455348.76676230   12953.900  28.100
     TYC 8654--1115--1  FEROS  2455349.53165476   13099.000  21.700
     TYC 8654--1115--1  FEROS  2455349.77801557   13164.700  33.000
     TYC 8654--1115--1  FEROS  2455350.64138017   13814.500  21.900
     TYC 8654--1115--1  FEROS  2455351.51745669   12711.900  17.100
     TYC 8654--1115--1  FEROS  2455351.76118501   12982.700  38.500
     TYC 8654--1115--1  FEROS  2455352.48268412   13322.800  15.900
     TYC 8654--1115--1  FEROS  2455352.73045623   13460.600  16.900
     TYC 8654--1115--1  FEROS  2455356.60239580   12819.100  21.300
     TYC 8654--1115--1  FEROS  2455581.77987256   13844.600  15.600
     TYC 8654--1115--1  FEROS  2455587.80924872   12190.200  19.200
     TYC 8654--1115--1  FEROS  2455635.72444905   13058.400  23.800
     TYC 8654--1115--1  FEROS  2455638.69411104   12065.900  17.600
     TYC 8654--1115--1  FEROS  2455639.66249293   13776.300  16.000
     TYC 8654--1115--1  FEROS  2455639.79019216   14176.800  15.500
     TYC 8654--1115--1  FEROS  2455721.62698228   12339.400  21.600
     TYC 8654--1115--1  FEROS  2455723.63686660   12931.700  20.200
     TYC 8654--1115--1  FEROS  2455726.53082369   12360.000  16.800
     TYC 8654--1115--1  FEROS  2455727.53840328   13775.300  19.100
     TYC 8654--1115--1  FEROS  2455728.53040606   12700.100  22.900
     TYC 8654--1115--1  FEROS  2455753.52324661   12804.500  22.900
     TYC 8654--1115--1  FEROS  2455754.51053371   13784.800  21.900
     TYC 8654--1115--1  FEROS  2455757.57334221   12733.300  25.000
     TYC 8654--1115--1  FEROS  2455760.62243809   12788.800  21.700
     TYC 8654--1115--1  FEROS  2455765.46472348   12802.200  16.800
     TYC 8654--1115--1  FEROS  2455766.47873965   13962.300  16.100
     TYC 8654--1115--1  FEROS  2455767.49140187   12624.100  15.700
     TYC 8654--1115--1  FEROS  2455768.53210457   13386.000  16.200
     TYC 8654--1115--1  FEROS  2455769.51189836   13129.700  15.800
     TYC 8654--1115--1  FEROS  2455770.59559197   12882.100  16.900
     TYC 8654--1115--1  FEROS  2455990.74359738   13668.300  15.100
     TYC 8654--1115--1  FEROS  2455992.74992295   13439.000  15.200
     TYC 8654--1115--1  FEROS  2456022.62567328   13212.200  16.000
     TYC 8654--1115--1  FEROS  2456025.60378811   12961.700  16.200
     TYC 8654--1115--1  FEROS  2456028.62562041   12703.700  17.400
     TYC 8654--1115--1  FEROS  2456031.53377919   13170.600  19.800
     TYC 8654--1115--1  FEROS  2456032.78267750   12769.300  17.800
     TYC 8654--1115--1  FEROS  2456035.77583665   12828.200  16.300
     TYC 8654--1115--1  FEROS  2456037.75979610   12822.000  15.800
     TYC 8654--1115--1  FEROS  2456039.71868894   13448.800  19.200
     TYC 8654--1115--1  FEROS  2456040.69429200   12710.200  19.300
     TYC 8654--1115--1  FEROS  2456041.75799985   13999.100  19.600
     TYC 8654--1115--1  FEROS  2456076.59076115   13336.600  14.800
     TYC 8654--1115--1  FEROS  2456076.69447940   13226.100  15.400
     TYC 8654--1115--1  FEROS  2456077.70808451   13085.600  13.600
     TYC 8654--1115--1  FEROS  2456078.61482244   13694.700  13.800
     TYC 8654--1115--1  FEROS  2456078.67428766   13675.700  14.000
     TYC 8654--1115--1  FEROS  2456079.58190596   12593.700  14.400
     TYC 8654--1115--1  FEROS  2456079.65284202   12621.200  14.400
     TYC 8654--1115--1  FEROS  2456081.60978398   13044.200  16.300
     TYC 8654--1115--1  FEROS  2456081.65206550   12994.400  16.100
     TYC 8654--1115--1  FEROS  2456083.62245535   13534.600  20.400
     TYC 8654--1115--1  FEROS  2456084.61075504   12579.300  19.200
     TYC 8654--1115--1  FEROS  2456085.66239213   13590.300  17.200
     TYC 8654--1115--1  FEROS  2456086.69484286   12769.900  17.300
     TYC 8654--1115--1  FEROS  2456088.56395520   13466.800  15.400
     TYC 8654--1115--1  FEROS  2456088.61887299   13461.300  16.500
     TYC 8654--1115--1  FEROS  2456399.61587649   13359.000  14.900
     TYC 8654--1115--1  FEROS  2456399.78170264   13431.400  14.800
     TYC 8654--1115--1  FEROS  2456404.71536899   13439.800  15.700
     TYC 8654--1115--1  FEROS  2456404.79084698   13441.800  18.800
     TYC 8654--1115--1  FEROS  2456406.57409092   12956.500  20.100
     TYC 8654--1115--1  FEROS  2456406.71061237   13158.600  18.300
     TYC 8654--1115--1  FEROS  2456492.48423329   13640.500  17.400
     TYC 8654--1115--1  FEROS  2456492.55219815   13678.200  19.500
               HBC 603  FEROS  2455635.87645012   -3336.600  23.800
               HBC 603  FEROS  2455638.83095713   -2563.600  14.300
               HBC 603  FEROS  2455639.70928336   -2248.400  17.900
               HBC 603  FEROS  2455721.70508962   -2670.700  23.200
               HBC 603  FEROS  2455725.55393349   -2600.200  15.900
               HBC 603  FEROS  2455726.75899852   -2497.300  17.700
               HBC 603  FEROS  2455727.67075896   -4654.600  23.500
               HBC 603  FEROS  2455753.71276414   -5232.600  41.100
               HBC 603  FEROS  2455754.66502893   -4802.400  32.000
               HBC 603  FEROS  2455755.67271136   -4405.000  26.200
               HBC 603  FEROS  2455756.62342167   -2705.400  13.000
               HBC 603  FEROS  2455757.65738118   -4493.700  37.400
               HBC 603  FEROS  2455760.65565223   -2503.100  16.200
               HBC 603  FEROS  2455765.55716501   -2601.900  12.900
               HBC 603  FEROS  2455765.58106752   -2642.900  17.000
               HBC 603  FEROS  2455766.68445473   -2278.000  12.400
               HBC 603  FEROS  2455767.59449548   -2794.200  14.000
               HBC 603  FEROS  2455768.57310390   -2437.800  12.800
               HBC 603  FEROS  2455769.55198299   -2296.200  13.300
               HBC 603  FEROS  2455770.68310509   -2016.300  12.900
               HBC 603  FEROS  2455991.82986760   -2916.000  14.700
               HBC 603  FEROS  2456031.83215530   -2334.700  14.800
               HBC 603  FEROS  2456032.83020097   -1721.800  13.300
               HBC 603  FEROS  2456033.84852980   -2425.600  16.000
               HBC 603  FEROS  2456035.83176431   -3338.700  16.000
               HBC 603  FEROS  2456039.77131623   -2559.200  16.100
               HBC 603  FEROS  2456043.85280891   -2194.300  16.100
               HBC 603  FEROS  2456078.72843740   -2207.100  10.400
               HBC 603  FEROS  2456079.70010864   -2199.600  12.300
               HBC 603  FEROS  2456079.78527080   -2227.800  11.300
               HBC 603  FEROS  2456083.65471024   -3113.900  15.500
               HBC 603  FEROS  2456084.68642111   -2916.200  14.300
               HBC 603  FEROS  2456084.74827344   -2908.400  13.900
               HBC 603  FEROS  2456085.71547649   -2643.200  13.100
               HBC 603  FEROS  2456085.81917812   -2623.000  14.800
               HBC 603  FEROS  2456087.82842601   -1857.700  20.300
               HBC 603  FEROS  2456111.50607876   -2760.100  16.500
               HBC 603  FEROS  2456111.65726428   -4702.600  30.800
               HBC 603  FEROS  2456118.65578653   -2937.500  14.400
               HBC 603  FEROS  2456118.76128705   -1890.800  20.600
               HBC 603  FEROS  2456167.50414335   -2093.100  17.800
               HBC 603  FEROS  2456167.59430804   -2197.200  19.200
               HBC 603  FEROS  2456169.50039775   -2711.300  17.200
               HBC 603  FEROS  2456169.57656142   -2637.900  22.100
               HBC 603  FEROS  2456172.54273129   -3475.700  18.400
               HBC 603  FEROS  2456172.58134990   -3340.300  20.600
               HBC 603  FEROS  2456400.63896172   -2462.600  21.700
               HBC 603  FEROS  2456400.71394575   -2983.600  18.600
               HBC 603  FEROS  2456408.69434090   -2352.200  22.200
               HBC 603  FEROS  2456408.77135963   -2479.000  19.500
               HBC 603  FEROS  2456409.67566098   -1080.100  44.700
              HD 81544  FEROS  2455175.83673053   20550.900  10.500
              HD 81544  FEROS  2455201.75039021   20873.000   9.700
              HD 81544  FEROS  2455583.87418344   20734.800   9.200
              HD 81544  FEROS  2455630.69347856   20784.700   8.600
              HD 81544  FEROS  2455632.75064356   20679.800   9.500
              HD 81544  FEROS  2455635.63556379   20623.200   9.700
              HD 81544  FEROS  2455637.65984831   20690.800   9.000
              HD 81544  FEROS  2455671.60167251   20718.700   7.900
              HD 81544  FEROS  2455676.60622026   20643.100   7.400
              HD 81544  FEROS  2455726.49711556   20792.400   9.000
              HD 81544  FEROS  2455727.50536094   21022.800  10.100
              HD 81544  FEROS  2455728.49695529   20589.300  11.800
              HD 81544  FEROS  2455757.48701605   20796.100  11.400
              HD 81544  FEROS  2455760.48369501   20326.800  12.600
              HD 81544  FEROS  2455768.49071583   20338.600   9.100
              HD 81544  FEROS  2455769.47784381   20990.800   7.500
              HD 81544  FEROS  2455988.63550120   20534.600   7.300
              HD 81544  FEROS  2455991.60978971   20574.400   8.700
              HD 81544  FEROS  2456025.54485216   21177.800   7.600
              HD 81544  FEROS  2456026.56361277   20705.300   7.600
              HD 81544  FEROS  2456076.50677135   20826.700   7.500
              HD 81544  FEROS  2456076.56753559   20837.900   8.400
              HD 81544  FEROS  2456087.53410853   20591.900  12.000
              HD 81544  FEROS  2456088.51064212   20718.300   9.000
              HD 81544  FEROS  2456254.74752253   20568.500   8.100
              HD 81544  FEROS  2456254.83488342   20546.200   8.000
              HD 81544  FEROS  2456258.71082064   20471.000  11.000
              HD 81544  FEROS  2456258.80751773   20480.600   7.900
              HD 81544  FEROS  2456260.82828041   20591.000  13.800
              HD 81544  FEROS  2456262.76338615   20443.500   7.800
              HD 81544  FEROS  2456262.84551563   20449.000   7.600
              HD 81544  FEROS  2456263.69732364   20900.100   8.200
              HD 81544  FEROS  2456263.77125406   20874.100   7.600
              HD 81544  FEROS  2456265.75568232   20827.400   7.600
              HD 81544  FEROS  2456265.84951330   20818.400   7.600
              HD 81544  FEROS  2456267.82293925   20792.200   8.800
              HD 81544  FEROS  2456311.66999453   20901.000   9.800
              HD 81544  FEROS  2456311.80435006   20890.100   8.100
              HD 81544  FEROS  2456318.68788496   20793.500   9.100
              HD 81544  FEROS  2456318.78912844   20826.900   7.600
              HD 81544  FEROS  2456320.72546771   20520.100   8.400
              HD 81544  FEROS  2456320.82082213   20527.500   8.000
              HD 81544  FEROS  2456348.59002495   20586.100   7.400
              HD 81544  FEROS  2456348.75373668   20556.700   7.800
              HD 81544  FEROS  2456348.82599093   20543.300   7.800
              HD 81544  FEROS  2456349.62676012   20552.600   7.800
              HD 81544  FEROS  2456349.69307600   20630.900   7.800
              HD 81544  FEROS  2456351.58188028   20654.300   7.700
              HD 81544  FEROS  2456351.73020976   20668.600   8.000
              HD 81544  FEROS  2456399.59175732   20628.400   7.300
              HD 81544  FEROS  2456399.75031836   20761.400   7.600
              HD 81544  FEROS  2456406.52628498   20544.900  11.300
              HD 81544  FEROS  2456406.64932302   20403.800  17.100
              HD 81544  FEROS  2456407.48834065   20801.300   8.200
              HD 81544  FEROS  2456407.53367984   20854.800   7.300
              HD 81544  FEROS  2456407.66061667   20919.600   8.600
       TYC 5891--69--1  FEROS  2454390.73299543   18911.400  17.500
       TYC 5891--69--1  FEROS  2454778.87469357   18226.100  11.700
       TYC 5891--69--1  FEROS  2454779.84845341   18174.800  10.900
       TYC 5891--69--1  FEROS  2454780.81817988   18612.700  40.600
       TYC 5891--69--1  FEROS  2454780.82932545   18662.200  11.800
       TYC 5891--69--1  FEROS  2454781.60416624   18501.500  12.300
       TYC 5891--69--1  FEROS  2454837.55828486   18742.400  11.600
       TYC 5891--69--1  FEROS  2454840.64797502   18020.100  11.900
       TYC 5891--69--1  FEROS  2454844.65407749   18046.600  13.200
       TYC 5891--69--1  FEROS  2455056.93515465   19192.500  24.700
       TYC 5891--69--1  FEROS  2455163.77020945   18531.100  11.800
       TYC 5891--69--1  FEROS  2455163.85447948   18550.900  12.200
       TYC 5891--69--1  FEROS  2455164.79187879   18403.100  11.000
       TYC 5891--69--1  FEROS  2455164.81069612   18418.100  11.000
       TYC 5891--69--1  FEROS  2455165.59074421   18563.400  11.400
       TYC 5891--69--1  FEROS  2455165.70829009   18696.200  11.800
       TYC 5891--69--1  FEROS  2455168.74340995   18168.000  11.300
       TYC 5891--69--1  FEROS  2455198.61651421   18793.500  11.000
       TYC 5891--69--1  FEROS  2455256.58787701   18641.600  12.400
       TYC 5891--69--1  FEROS  2455760.91304065   17949.000  12.800
       TYC 5891--69--1  FEROS  2455766.92135733   18258.800  12.600
       TYC 5891--69--1  FEROS  2455768.93047141   18381.300  13.100
       TYC 5891--69--1  FEROS  2455769.91099444   18170.000  13.600
       TYC 5891--69--1  FEROS  2455772.89280135   19196.500  14.200
       TYC 5891--69--1  FEROS  2455808.85054541   18810.000  12.300
       TYC 5891--69--1  FEROS  2455814.89869855   18747.100  13.100
       TYC 5891--69--1  FEROS  2455845.65033615   18395.900  13.900
       TYC 5891--69--1  FEROS  2455851.72254624   18056.800  11.400
       TYC 5891--69--1  FEROS  2455852.71202314   18818.900  13.000
       TYC 5891--69--1  FEROS  2455853.73562072   18087.900  12.900
       TYC 5891--69--1  FEROS  2455898.68784395   18316.500  11.500
       TYC 5891--69--1  FEROS  2455900.69212170   18132.300  10.900
       TYC 5891--69--1  FEROS  2455903.66852606   18734.900  11.200
       TYC 5891--69--1  FEROS  2455907.65809332   18403.400  10.500
       TYC 5891--69--1  FEROS  2455908.71252354   18488.600  11.000
       TYC 5891--69--1  FEROS  2455910.69631800   18686.900  10.800
       TYC 5891--69--1  FEROS  2455911.78265015   18248.500  11.800
       TYC 5891--69--1  FEROS  2455934.68946898   18274.500  11.000
       TYC 5891--69--1  FEROS  2455992.51505044   17952.300  10.800
       TYC 5891--69--1  FEROS  2456025.49093583   18607.200  13.400
       TYC 5891--69--1  FEROS  2456026.49445385   18379.100  15.600
       TYC 5891--69--1  FEROS  2456030.50573276   18540.000  17.700
       TYC 5891--69--1  FEROS  2456031.48554447   18220.100  17.600
       TYC 5891--69--1  FEROS  2456172.79156317   18729.900  12.800
       TYC 5891--69--1  FEROS  2456172.89232460   18647.300  11.800
       TYC 5891--69--1  FEROS  2456214.80323177   18440.300  15.700
       TYC 5891--69--1  FEROS  2456214.85902567   18424.000  13.600
       TYC 5891--69--1  FEROS  2456219.80065327   18623.000  13.300
       TYC 5891--69--1  FEROS  2456219.84708278   18684.900  13.600
       TYC 5891--69--1  FEROS  2456314.56640912   17825.700  11.700
       TYC 5891--69--1  FEROS  2456314.68897617   17871.800  12.300
             CD--78 24  FEROS  2454777.61605082   11851.400  12.800
             CD--78 24  FEROS  2454779.55075922   11522.600  10.800
             CD--78 24  FEROS  2454781.63156431   11716.800  11.300
             CD--78 24  FEROS  2454783.70561176   11699.300  12.200
             CD--78 24  FEROS  2454784.57589996   11337.000  12.600
             CD--78 24  FEROS  2454836.54871555   11942.000  11.400
             CD--78 24  FEROS  2454840.57548331   11634.300  12.400
             CD--78 24  FEROS  2454841.56529596   11774.500  10.300
             CD--78 24  FEROS  2454844.57481924   11375.300  12.200
             CD--78 24  FEROS  2455060.92310834   11683.700  38.200
             CD--78 24  FEROS  2455077.72822672   11544.600  17.600
             CD--78 24  FEROS  2455100.73339578   11706.300  13.600
             CD--78 24  FEROS  2455104.78805316   11690.600  16.000
             CD--78 24  FEROS  2455106.76919893   11727.500  14.000
             CD--78 24  FEROS  2455108.79259549   11735.200  18.100
             CD--78 24  FEROS  2455169.67208990   11862.900  11.100
             CD--78 24  FEROS  2455169.69138761   11875.700  11.700
             CD--78 24  FEROS  2455397.76458141   11823.200  16.900
             CD--78 24  FEROS  2455400.90916904   11727.500  13.000
             CD--78 24  FEROS  2455431.77928342   11550.500  20.200
             CD--78 24  FEROS  2455433.72099068   11658.700  13.300
             CD--78 24  FEROS  2455439.63053061   11711.400  14.600
             CD--78 24  FEROS  2455443.58182539   11839.800  14.700
             CD--78 24  FEROS  2455492.80158446   11886.000  19.000
             CD--78 24  FEROS  2455495.51621348   11843.800  12.000
             CD--78 24  FEROS  2455496.73150865   11597.300  22.100
             CD--78 24  FEROS  2455496.83566164   11702.000  23.900
             CD--78 24  FEROS  2455521.59318653   11871.000  15.900
             CD--78 24  FEROS  2455522.59677796   11889.000  12.000
             CD--78 24  FEROS  2455524.55062289   11473.700  12.100
             CD--78 24  FEROS  2455525.61330563   11688.800  11.800
             CD--78 24  FEROS  2455526.61254169   12032.700  11.700
             CD--78 24  FEROS  2455527.53503547   11644.100  12.400
             CD--78 24  FEROS  2455529.58568075   11594.900  13.400
             CD--78 24  FEROS  2455530.54321736   11776.500  12.700
             CD--78 24  FEROS  2455531.53702453   11828.400  12.900
             CD--78 24  FEROS  2455536.54320077   11772.300  15.400
             CD--78 24  FEROS  2455901.60564625   11517.200  11.400
             CD--78 24  FEROS  2455907.59124802   12124.600  10.400
             CD--78 24  FEROS  2455909.63318509   11343.400  11.500
             CD--78 24  FEROS  2455910.56171176   12060.900  11.300
             CD--78 24  FEROS  2455911.52470987   11551.000  29.900
             CD--78 24  FEROS  2455911.63123914   11670.900  11.300
             CD--78 24  FEROS  2455934.54833117   11627.300  10.700
1RXS J043451.0--354715  FEROS  2454779.66034752   22652.600   7.000
1RXS J043451.0--354715  FEROS  2455169.76338875   22484.600   7.000
1RXS J043451.0--354715  FEROS  2455170.76518372   22874.000   7.000
1RXS J043451.0--354715  FEROS  2455174.77861163   22932.400   7.000
1RXS J043451.0--354715  FEROS  2455204.69551702   23122.800   7.000
1RXS J043451.0--354715  FEROS  2455583.71222648   22252.500   7.000
1RXS J043451.0--354715  FEROS  2455845.70089574   22631.500   8.000
1RXS J043451.0--354715  FEROS  2455851.75340436   22292.300   7.000
1RXS J043451.0--354715  FEROS  2455852.73473662   22744.900   7.300
1RXS J043451.0--354715  FEROS  2455853.75794763   22379.500   7.000
1RXS J043451.0--354715  FEROS  2455898.70967896   22624.100   7.000
1RXS J043451.0--354715  FEROS  2455900.71397749   22597.100   7.000
1RXS J043451.0--354715  FEROS  2455903.69456736   22607.000   7.000
1RXS J043451.0--354715  FEROS  2455907.67993033   22614.700   7.000
1RXS J043451.0--354715  FEROS  2455908.68768959   22435.900   7.000
1RXS J043451.0--354715  FEROS  2455910.72440877   22587.800   7.000
1RXS J043451.0--354715  FEROS  2455935.54667651   22518.900   7.000
1RXS J043451.0--354715  FEROS  2456164.82634406   22463.800   7.300
1RXS J043451.0--354715  FEROS  2456164.89448777   22333.800   7.000
1RXS J043451.0--354715  FEROS  2456168.75436443   22910.500   7.400
1RXS J043451.0--354715  FEROS  2456168.83141282   22925.600   7.700
1RXS J043451.0--354715  FEROS  2456171.78591245   22302.000   7.000
1RXS J043451.0--354715  FEROS  2456171.83344035   22238.500   7.000
1RXS J043451.0--354715  FEROS  2456207.82955052   22894.800   8.400
1RXS J043451.0--354715  FEROS  2456213.82397480   22411.500   8.400
1RXS J043451.0--354715  FEROS  2456213.87125616   22429.200   8.000
1RXS J043451.0--354715  FEROS  2456216.78276510   22879.100   7.000
1RXS J043451.0--354715  FEROS  2456216.83081850   22891.800   7.000
1RXS J043451.0--354715  FEROS  2456216.87534655   22892.800  11.600
1RXS J043451.0--354715  FEROS  2456218.69275450   22623.000   7.000
1RXS J043451.0--354715  FEROS  2456218.80166889   22713.200   7.000
1RXS J043451.0--354715  FEROS  2456218.86872244   22750.200   7.000
1RXS J043451.0--354715  FEROS  2456254.54763119   22424.900   7.400
1RXS J043451.0--354715  FEROS  2456254.65040144   22418.500   7.000
1RXS J043451.0--354715  FEROS  2456254.77461127   22467.300   7.000
1RXS J043451.0--354715  FEROS  2456258.66166680   22354.500   7.000
1RXS J043451.0--354715  FEROS  2456258.76166832   22358.200   7.000
1RXS J043451.0--354715  FEROS  2456258.83436384   22360.500   7.000
1RXS J043451.0--354715  FEROS  2456259.53321682   22546.300  10.200
1RXS J043451.0--354715  FEROS  2456259.59521240   22607.900   7.000
1RXS J043451.0--354715  FEROS  2456259.81897732   22758.100   7.500
1RXS J043451.0--354715  FEROS  2456263.65356066   22328.700   7.000
1RXS J043451.0--354715  FEROS  2456263.75147062   22353.400   7.000
1RXS J043451.0--354715  FEROS  2456265.73665280   22325.000   7.000
1RXS J043451.0--354715  FEROS  2456265.83052390   22304.700   7.000
1RXS J043451.0--354715  FEROS  2456268.65794384   22480.800   7.000
1RXS J043451.0--354715  FEROS  2456268.72368371   22539.200   7.000
1RXS J043451.0--354715  FEROS  2456268.80573776   22592.100   7.000
1RXS J033149.8--633155  FEROS  2454777.72794280   14572.600  12.100
1RXS J033149.8--633155  FEROS  2454779.63513509   14409.900  12.700
1RXS J033149.8--633155  FEROS  2454781.70184857   14233.500  10.800
1RXS J033149.8--633155  FEROS  2454786.64905212   14284.200  16.400
1RXS J033149.8--633155  FEROS  2454836.59572309   14449.700  11.200
1RXS J033149.8--633155  FEROS  2454840.66704954   14330.500  11.900
1RXS J033149.8--633155  FEROS  2454841.58892091   14298.600  10.300
1RXS J033149.8--633155  FEROS  2454844.59831286   13999.000  13.100
1RXS J033149.8--633155  FEROS  2455077.90699932   14478.500  14.400
1RXS J033149.8--633155  FEROS  2455167.75250946   14495.900  11.500
1RXS J033149.8--633155  FEROS  2455168.70488882   14420.600  10.600
1RXS J033149.8--633155  FEROS  2455170.57865375   14546.500  13.900
1RXS J033149.8--633155  FEROS  2455170.68495165   14581.500  12.700
1RXS J033149.8--633155  FEROS  2455172.77667554   14261.500  13.700
1RXS J033149.8--633155  FEROS  2455172.80979182   14243.600  14.600
1RXS J033149.8--633155  FEROS  2455174.75239620   14496.100  11.600
1RXS J033149.8--633155  FEROS  2455200.69560763   14522.800  13.200
1RXS J033149.8--633155  FEROS  2455497.87582990   14392.500  13.400
1RXS J033149.8--633155  FEROS  2455522.64036248   14541.400  11.800
1RXS J033149.8--633155  FEROS  2455522.72427165   14523.000  12.300
1RXS J033149.8--633155  FEROS  2455524.66463043   14390.400  11.300
1RXS J033149.8--633155  FEROS  2455526.71439353   14344.300  11.100
1RXS J033149.8--633155  FEROS  2455583.68413706   14292.400  13.200
1RXS J033149.8--633155  FEROS  2455584.65731751   14531.200  13.100
1RXS J033149.8--633155  FEROS  2455585.67139005   14508.900  15.400
1RXS J033149.8--633155  FEROS  2455754.91574381   14377.200  25.800
1RXS J033149.8--633155  FEROS  2455755.92242916   14258.800  15.700
1RXS J033149.8--633155  FEROS  2455756.92174228   14407.700  16.700
1RXS J033149.8--633155  FEROS  2455760.85405898   14282.200  15.700
1RXS J033149.8--633155  FEROS  2455767.91951542   14428.100  16.600
1RXS J033149.8--633155  FEROS  2455808.80984899   14603.900  15.000
1RXS J033149.8--633155  FEROS  2455845.67318456   14122.200  13.600
1RXS J033149.8--633155  FEROS  2455846.65445984   14311.000  16.700
1RXS J033149.8--633155  FEROS  2455851.67972811   14344.700  11.600
1RXS J033149.8--633155  FEROS  2455852.66297192   14524.400  13.600
1RXS J033149.8--633155  FEROS  2455853.68540168   14256.500  14.400
1RXS J033149.8--633155  FEROS  2455898.65985717   14427.700  12.600
1RXS J033149.8--633155  FEROS  2455900.66414185   14434.500  11.600
1RXS J033149.8--633155  FEROS  2455903.61237794   14319.700  12.300
1RXS J033149.8--633155  FEROS  2455907.63029710   14477.300  11.000
1RXS J033149.8--633155  FEROS  2455908.63870543   14436.400  11.400
1RXS J033149.8--633155  FEROS  2455910.65030227   14362.600  11.500
1RXS J033149.8--633155  FEROS  2455934.57787310   14559.400  10.800
1RXS J033149.8--633155  FEROS  2455937.54571395   14454.200  15.900
1RXS J033149.8--633155  FEROS  2456161.86101381   14531.400  38.800
1RXS J033149.8--633155  FEROS  2456168.70105683   14430.000  12.300
1RXS J033149.8--633155  FEROS  2456168.80768873   14473.300  12.100
1RXS J033149.8--633155  FEROS  2456171.73407835   14313.800  11.500
1RXS J033149.8--633155  FEROS  2456171.81030780   14303.300  11.100
1RXS J033149.8--633155  FEROS  2456173.77148026   14198.000  16.500
1RXS J033149.8--633155  FEROS  2456173.87190537   14340.600  14.300
1RXS J033149.8--633155  FEROS  2456205.68678620   14594.100  12.100
1RXS J033149.8--633155  FEROS  2456207.80536919   14290.100  16.300
1RXS J033149.8--633155  FEROS  2456207.87587641   14266.500  17.300
1RXS J033149.8--633155  FEROS  2456212.80458381   14408.000  13.000
1RXS J033149.8--633155  FEROS  2456212.85255636   14417.300  13.100
1RXS J033149.8--633155  FEROS  2456215.67853685   14394.700  14.800
1RXS J033149.8--633155  FEROS  2456215.73031777   14400.700  16.200
1RXS J033149.8--633155  FEROS  2456312.56406189   14266.400  12.900
1RXS J033149.8--633155  FEROS  2456312.69993712   14438.100  12.800
1RXS J033149.8--633155  FEROS  2456318.56323611   14461.300  13.200
1RXS J033149.8--633155  FEROS  2456318.63775982   14346.200  14.500
     TYC 7697--2254--1  FEROS  2454949.56891370   15180.500   7.500
     TYC 7697--2254--1  FEROS  2454950.54372294   15260.000   7.900
     TYC 7697--2254--1  FEROS  2454951.61330185   15304.300   8.900
     TYC 7697--2254--1  FEROS  2454985.49535190   15236.500   7.600
     TYC 7697--2254--1  FEROS  2454986.49300373   15250.800   8.000
     TYC 7697--2254--1  FEROS  2454986.56679391   15304.500   9.100
     TYC 7697--2254--1  FEROS  2454987.47128564   15441.500  10.200
     TYC 7697--2254--1  FEROS  2454988.47292174   15264.900   8.000
     TYC 7697--2254--1  FEROS  2454992.48411778   15274.000   7.800
     TYC 7697--2254--1  FEROS  2454993.48774582   15245.700   8.300
     TYC 7697--2254--1  FEROS  2454994.57443153   15311.100   8.200
     TYC 7697--2254--1  FEROS  2455198.79388195   15396.000   7.900
     TYC 7697--2254--1  FEROS  2455204.83219771   15254.700   7.300
     TYC 7697--2254--1  FEROS  2455255.68197774   15092.100   7.500
     TYC 7697--2254--1  FEROS  2455256.67895001   15279.600   7.200
     TYC 7697--2254--1  FEROS  2455257.76414782   15319.500  11.500
     TYC 7697--2254--1  FEROS  2455258.77024690   15168.300   9.400
     TYC 7697--2254--1  FEROS  2455259.79192888   15115.000   8.100
     TYC 7697--2254--1  FEROS  2455260.66602852   15294.500   7.100
     TYC 7697--2254--1  FEROS  2455261.72843564   15418.500   7.800
     TYC 7697--2254--1  FEROS  2455397.49153320   15379.600  13.700
     TYC 7697--2254--1  FEROS  2455401.47003657   15331.800  14.200
     TYC 7697--2254--1  FEROS  2455899.77960490   15330.000   7.200
     TYC 7697--2254--1  FEROS  2455901.82663797   15382.800   7.400
     TYC 7697--2254--1  FEROS  2455903.79441345   15268.100   7.100
     TYC 7697--2254--1  FEROS  2455909.75013474   15299.200   7.900
     TYC 7697--2254--1  FEROS  2455910.79838833   15396.000   7.100
     TYC 7697--2254--1  FEROS  2455911.75845129   15102.900   7.800
     TYC 7697--2254--1  FEROS  2455988.66025451   15205.100   7.500
     TYC 7697--2254--1  FEROS  2455991.63338683   15346.300   7.800
     TYC 7697--2254--1  FEROS  2456025.56883086   15390.500   7.500
     TYC 7697--2254--1  FEROS  2456028.59164006   15396.600   9.200
     TYC 7697--2254--1  FEROS  2456079.54679882   15396.300   7.000
     TYC 7697--2254--1  FEROS  2456081.55159709   15192.400   8.000
     TYC 7697--2254--1  FEROS  2456082.49299147   15293.200   8.400
     TYC 7697--2254--1  FEROS  2456088.53539741   15392.500  10.700
     TYC 7697--2254--1  FEROS  2456316.73557693   15268.000   9.100
     TYC 7697--2254--1  FEROS  2456316.79545231   15270.100   9.900
     TYC 7697--2254--1  FEROS  2456348.63824797   15276.200   7.200
     TYC 7697--2254--1  FEROS  2456348.77750563   15283.400   7.500
     TYC 7697--2254--1  FEROS  2456350.77952554   15460.600   7.800
     TYC 7697--2254--1  FEROS  2456350.82678717   15433.800   7.900
     TYC 7697--2254--1  FEROS  2456351.52478787   15093.900   8.300
     TYC 7697--2254--1  FEROS  2456351.70990828   15062.800   7.900
     TYC 7697--2254--1  FEROS  2456399.57007694   15381.200   7.000
     TYC 7697--2254--1  FEROS  2456406.54991045   15265.000   9.700
     TYC 7697--2254--1  FEROS  2456406.67246775   15287.000  13.100
     TYC 7697--2254--1  FEROS  2456407.51149266   15487.600   7.500
     TYC 7697--2254--1  FEROS  2456407.68322026   15469.700   9.300
           CD--37 1123  FEROS  2454778.63578351   22079.500   7.000
           CD--37 1123  FEROS  2454779.60170407   22056.100   7.000
           CD--37 1123  FEROS  2454781.61915324   22067.100   7.000
           CD--37 1123  FEROS  2454784.64414699   22040.000   7.000
           CD--37 1123  FEROS  2454836.57357074   22055.300   7.000
           CD--37 1123  FEROS  2454841.61383795   22070.600   7.000
           CD--37 1123  FEROS  2455077.87816175   22056.100   7.000
           CD--37 1123  FEROS  2455100.77016932   22056.200   7.000
           CD--37 1123  FEROS  2455111.81295641   22073.400   7.000
           CD--37 1123  FEROS  2455112.84023585   22042.200   7.000
           CD--37 1123  FEROS  2455113.80343757   22022.600   7.000
           CD--37 1123  FEROS  2455167.71503968   22038.000   7.000
           CD--37 1123  FEROS  2455168.68355808   22057.700   7.000
           CD--37 1123  FEROS  2455169.71802674   22076.900   7.000
           CD--37 1123  FEROS  2455169.73947052   22079.300   7.000
           CD--37 1123  FEROS  2455170.62842471   22074.000   7.000
           CD--37 1123  FEROS  2455170.71080974   22067.600   7.000
           CD--37 1123  FEROS  2455198.59193956   22060.900   7.000
           CD--37 1123  FEROS  2455199.59455149   22060.200   7.000
           CD--37 1123  FEROS  2455434.86021670   22058.300   7.000
           CD--37 1123  FEROS  2455436.90281559   22056.500   7.000
           CD--37 1123  FEROS  2455497.85489235   22050.800   7.000
           CD--37 1123  FEROS  2455521.70281580   22076.800   7.000
           CD--37 1123  FEROS  2455523.63886796   22043.400   7.000
           CD--37 1123  FEROS  2455523.67636468   22046.900   7.000
           CD--37 1123  FEROS  2455524.62825534   22062.000   7.000
           CD--37 1123  FEROS  2455525.69865707   22077.300   7.000
           CD--37 1123  FEROS  2455526.67629113   22043.400   7.000
           CD--37 1123  FEROS  2455527.65851667   22045.600   7.000
           CD--37 1123  FEROS  2455583.59822873   22061.800   7.000
           CD--37 1123  FEROS  2455584.63450094   22057.800   7.000
           CD--37 1123  FEROS  2455588.61378322   22054.700   7.000
           CD--37 1123  FEROS  2455845.72638146   22045.500   7.000
           CD--37 1123  FEROS  2455846.76637549   22042.200   7.000
           CD--37 1123  FEROS  2455850.56869616   22042.200   7.000
           CD--37 1123  FEROS  2455851.65733068   22056.800   7.000
           CD--37 1123  FEROS  2455852.64206684   22065.900   7.000
           CD--37 1123  FEROS  2455853.66408505   22034.900   7.000
           CD--37 1123  FEROS  2455901.66345913   22054.300   7.000
           CD--37 1123  FEROS  2455909.53124110   22025.100   7.000
           CD--37 1123  FEROS  2455910.62900026   22065.500   7.000
           CD--37 1123  FEROS  2455935.65205928   22073.500   7.000
           CD--37 1123  FEROS  2456205.64878173   22083.100   7.000
           CD--37 1123  FEROS  2456205.76389717   22123.400  15.300
           CD--37 1123  FEROS  2456207.78435665   22037.300   7.000
           CD--37 1123  FEROS  2456207.85471562   22049.400   7.000
           CD--37 1123  FEROS  2456213.70862524   22078.500   7.000
           CD--37 1123  FEROS  2456213.80036292   22085.200   7.000
           CD--37 1123  FEROS  2456218.74002984   22077.000   7.000
           CD--37 1123  FEROS  2456218.82722955   22069.400   7.000
           CD--37 1123  FEROS  2456312.54118955   22065.200   7.000
           CD--37 1123  FEROS  2456312.67723578   22082.400   7.000
           CD--37 1123  FEROS  2456314.54067259   22061.700   7.000
           CD--37 1123  FEROS  2456314.66422495   22052.300   7.000
             CD--84 80  FEROS  2454573.57610353   23791.200   7.000
             CD--84 80  FEROS  2454576.58309430   23837.100   7.000
             CD--84 80  FEROS  2454778.85129282   23939.300   7.000
             CD--84 80  FEROS  2454780.86870584   23776.000   7.000
             CD--84 80  FEROS  2454781.85428060   23728.600   7.000
             CD--84 80  FEROS  2454837.64651150   23795.600   7.000
             CD--84 80  FEROS  2454841.67084402   23955.000   7.000
             CD--84 80  FEROS  2454843.64749475   23381.300   7.000
             CD--84 80  FEROS  2454939.47363919   23806.900   7.000
             CD--84 80  FEROS  2454941.60660646   23861.200   7.000
             CD--84 80  FEROS  2454944.50843205   23829.500   7.000
             CD--84 80  FEROS  2454947.49686912   23871.200   7.000
             CD--84 80  FEROS  2454949.49075311   23853.600   7.000
             CD--84 80  FEROS  2454950.52491374   23808.600   7.000
             CD--84 80  FEROS  2454950.57099349   23815.300   7.000
             CD--84 80  FEROS  2454951.47036007   23846.200   7.000
             CD--84 80  FEROS  2454985.47937734   23901.900   7.000
             CD--84 80  FEROS  2454986.47667436   23805.200   7.000
             CD--84 80  FEROS  2454987.45483588   23754.700   7.000
             CD--84 80  FEROS  2454988.45755013   23893.600   7.000
             CD--84 80  FEROS  2455112.88903406   23835.900   7.000
             CD--84 80  FEROS  2455113.87172473   23749.700   7.000
             CD--84 80  FEROS  2455167.85424323   23864.600   7.000
             CD--84 80  FEROS  2455169.80515867   23833.000   7.000
             CD--84 80  FEROS  2455169.81685759   23828.800   7.000
             CD--84 80  FEROS  2455175.82170903   23747.600   7.000
             CD--84 80  FEROS  2455197.74343525   23833.200   7.000
             CD--84 80  FEROS  2455203.75672538   23880.000   7.000
             CD--84 80  FEROS  2455204.81017503   23913.700   7.000
             CD--84 80  FEROS  2455255.61291676   23952.300   7.000
             CD--84 80  FEROS  2455257.71537076   23710.200   7.700
             CD--84 80  FEROS  2455258.58761208   23806.900   7.000
             CD--84 80  FEROS  2455258.70173919   23830.800   7.000
             CD--84 80  FEROS  2455261.68160516   23799.200   7.000
             CD--84 80  FEROS  2455263.69041867   23826.500   7.000
              HD 51797  FEROS  2455671.65342760   25281.900  12.100
              HD 51797  FEROS  2455844.73023791   25174.200  15.600
              HD 51797  FEROS  2455851.87821280   25068.400   9.200
              HD 51797  FEROS  2455852.85799858   25211.900  10.700
              HD 51797  FEROS  2455898.73627017   25345.400   9.700
              HD 51797  FEROS  2455901.70581813   25264.000   9.300
              HD 51797  FEROS  2455908.76364407   25265.700   8.700
              HD 51797  FEROS  2455910.77991559   25180.400   8.800
              HD 51797  FEROS  2455935.71907545   25094.700  14.100
              HD 51797  FEROS  2455990.62381886   25565.200   9.400
              HD 51797  FEROS  2455992.72727071   25204.200  10.500
              HD 51797  FEROS  2456022.59154502   25102.000   9.600
              HD 51797  FEROS  2456023.58657694   25367.600   8.700
              HD 51797  FEROS  2456025.52392840   25456.400   9.600
              HD 51797  FEROS  2456026.54044724   25247.700   9.100
              HD 51797  FEROS  2456030.53992426   25392.300  14.900
              HD 51797  FEROS  2456214.81996194   25491.400  11.100
              HD 51797  FEROS  2456214.87430900   25484.400  10.500
              HD 51797  FEROS  2456217.78417134   25434.500  10.800
              HD 51797  FEROS  2456217.84733767   25413.800  11.300
              HD 51797  FEROS  2456218.75627243   25386.400  12.000
              HD 51797  FEROS  2456218.84373883   25390.100   9.500
              HD 51797  FEROS  2456253.77039882   25428.500   9.400
              HD 51797  FEROS  2456253.83672947   25446.200   9.000
              HD 51797  FEROS  2456257.65132785   25262.200   9.200
              HD 51797  FEROS  2456257.76878531   25249.400  10.400
              HD 51797  FEROS  2456257.83170379   25302.500  10.000
              HD 51797  FEROS  2456262.59677700   25348.100  11.800
              HD 51797  FEROS  2456262.69644060   25397.600   9.100
              HD 51797  FEROS  2456262.78503827   25444.200   8.700
              HD 51797  FEROS  2456264.63036146   25109.300   8.700
              HD 51797  FEROS  2456264.74143287   25211.800   8.500
              HD 51797  FEROS  2456264.82037414   25304.300   8.500
              HD 51797  FEROS  2456267.63835766   25558.600   9.700
              HD 51797  FEROS  2456267.69873384   25582.600  10.100
              HD 51797  FEROS  2456267.76344412   25544.300   9.800
              HD 51797  FEROS  2456268.74230201   24978.900   9.400
              HD 51797  FEROS  2456268.82526453   25008.900  11.000
              HD 51797  FEROS  2456311.62843679   25239.900  10.500
              HD 51797  FEROS  2456311.68996368   25197.500  10.500
              HD 51797  FEROS  2456317.67203674   25414.700   9.500
              HD 51797  FEROS  2456317.74348812   25390.800   9.700
              HD 51797  FEROS  2456346.58003811   25371.500  10.600
              HD 51797  FEROS  2456346.68906313   25277.100  11.000
              HD 51797  FEROS  2456350.56782765   25577.500   9.200
              HD 51797  FEROS  2456350.68665476   25534.100   9.300
              HD 51797  FEROS  2456353.62381896   25459.300   9.300
              HD 51797  FEROS  2456353.68277883   25464.000   9.300
      TYC 9034--968--1  FEROS  2454498.82609610    8909.400   7.000
      TYC 9034--968--1  FEROS  2454498.85118354    8896.000   7.000
      TYC 9034--968--1  FEROS  2454572.59916696    8834.700   8.400
      TYC 9034--968--1  FEROS  2454574.61960908    8777.200   7.000
      TYC 9034--968--1  FEROS  2454575.64933241    8684.100   7.000
      TYC 9034--968--1  FEROS  2454576.60906553    8785.000   7.000
      TYC 9034--968--1  FEROS  2454577.92776369    8927.400   7.600
      TYC 9034--968--1  FEROS  2454581.80504402    8784.400   7.000
      TYC 9034--968--1  FEROS  2454582.80027818    8823.100   7.000
      TYC 9034--968--1  FEROS  2454587.71281399    8711.800   7.000
      TYC 9034--968--1  FEROS  2454588.81927696    8805.100   7.000
      TYC 9034--968--1  FEROS  2454633.75472843    8845.200   7.000
      TYC 9034--968--1  FEROS  2454638.71551640    8673.600   7.000
      TYC 9034--968--1  FEROS  2454638.74126822    8661.100   7.000
      TYC 9034--968--1  FEROS  2454638.76667267    8658.100   7.000
      TYC 9034--968--1  FEROS  2454837.85945867    8874.000   7.000
      TYC 9034--968--1  FEROS  2454839.85690486    8812.900   7.000
      TYC 9034--968--1  FEROS  2454843.85969949    8448.400   7.000
      TYC 9034--968--1  FEROS  2454844.85174986    8408.600   8.000
      TYC 9034--968--1  FEROS  2454845.85647032    8553.800   7.600
      TYC 9034--968--1  FEROS  2454847.86778819    8704.800   7.000
      TYC 9034--968--1  FEROS  2454938.75222172    8731.100   7.000
      TYC 9034--968--1  FEROS  2454939.72639402    8736.600   7.000
      TYC 9034--968--1  FEROS  2454940.61451742    8809.400   7.000
      TYC 9034--968--1  FEROS  2454941.90447024    8830.100   7.000
      TYC 9034--968--1  FEROS  2454942.83086599    8891.900   7.000
      TYC 9034--968--1  FEROS  2454944.87275313    8661.700   7.000
      TYC 9034--968--1  FEROS  2454945.77615884    8631.100   7.000
      TYC 9034--968--1  FEROS  2454945.86028417    8642.600   7.000
      TYC 9034--968--1  FEROS  2454946.82441073    8731.400   7.000
      TYC 9034--968--1  FEROS  2454946.89488576    8739.900   7.000
      TYC 9034--968--1  FEROS  2454947.90777062    8729.600   7.000
      TYC 9034--968--1  FEROS  2454948.82245896    8757.000   7.000
      TYC 9034--968--1  FEROS  2454948.88254627    8769.000   7.000
      TYC 9034--968--1  FEROS  2454949.84212638    8792.200   7.000
      TYC 9034--968--1  FEROS  2454949.90219455    8793.200   7.000
      TYC 9034--968--1  FEROS  2454950.83991388    8829.400   7.000
      TYC 9034--968--1  FEROS  2454950.92586355    8832.800   7.000
      TYC 9034--968--1  FEROS  2454951.88910118    8906.200   7.000
      TYC 9034--968--1  FEROS  2454985.63789023    8766.500   7.000
      TYC 9034--968--1  FEROS  2454986.69226897    8761.200   7.000
      TYC 9034--968--1  FEROS  2454987.59208546    8508.100   9.400
      TYC 9034--968--1  FEROS  2454988.51909175    8666.900   7.000
      TYC 9034--968--1  FEROS  2454989.63392318    8675.600   7.000
      TYC 9034--968--1  FEROS  2454990.73923525    8647.600   7.800
      TYC 9034--968--1  FEROS  2454992.65047249    8834.100   7.000
      TYC 9034--968--1  FEROS  2454993.79378106    8760.400   7.000
      TYC 9034--968--1  FEROS  2454994.63809422    8801.500   7.000
      TYC 9034--968--1  FEROS  2455053.56622345    8966.000   7.000
      TYC 9034--968--1  FEROS  2455055.49284213    8895.000   8.500
      TYC 9034--968--1  FEROS  2455070.59821681    8883.200   7.000
      TYC 9034--968--1  FEROS  2455072.49174231    8958.000   7.000
      TYC 9034--968--1  FEROS  2455110.52157261    8656.600   7.000
      TYC 9034--968--1  FEROS  2455112.49196966    8694.800   7.000
      TYC 9034--968--1  FEROS  2455114.51037992    8865.000  46.400
      TYC 9034--968--1  FEROS  2455255.87523993    8921.900   7.000
      TYC 9034--968--1  FEROS  2455256.73122694    8910.900   7.000
      TYC 9034--968--1  FEROS  2455257.87210859    8792.800   7.900
      TYC 9034--968--1  FEROS  2455259.86171919    8711.400   7.000
      TYC 9034--968--1  FEROS  2455260.77345980    8749.300   7.000
      TYC 9034--968--1  FEROS  2455261.87973139    8720.200   7.000
      TYC 9034--968--1  FEROS  2455263.82173881    8930.300   7.000
      TYC 9034--968--1  FEROS  2455338.69415573    8604.600   8.700
      TYC 9034--968--1  FEROS  2455339.76948175    8771.800   7.000
      TYC 9034--968--1  FEROS  2455340.63815232    8763.200   7.000
      TYC 9034--968--1  FEROS  2455341.59705867    8765.900   7.000
      TYC 9034--968--1  FEROS  2455342.72565366    8825.400   7.000
      TYC 9034--968--1  FEROS  2455343.58817428    8829.000   7.000
      TYC 9034--968--1  FEROS  2455346.60354526    8641.700   7.000
      TYC 9034--968--1  FEROS  2455430.57991514    8830.400   7.000
      TYC 9034--968--1  FEROS  2455432.55293649    8744.400   8.200
      TYC 9034--968--1  FEROS  2455434.52916380    8651.600   7.000
      TYC 9034--968--1  FEROS  2455436.48246571    8786.700   7.000
      TYC 9034--968--1  FEROS  2455630.76159071    8819.300   7.000
      TYC 9034--968--1  FEROS  2455632.77963492    8650.400   7.000
      TYC 9034--968--1  FEROS  2455635.74689096    8860.200   8.400
      TYC 9034--968--1  FEROS  2455637.78446889    8761.700   7.000
      TYC 9034--968--1  FEROS  2455638.85833834    8783.400   7.000
      TYC 9034--968--1  FEROS  2455639.68298012    8835.400   7.000
      TYC 9034--968--1  FEROS  2455671.81103131    8866.600   7.000
      TYC 9034--968--1  FEROS  2455672.75778295    8875.000   7.000
      TYC 9034--968--1  FEROS  2455673.76814800    8755.900   7.000
      TYC 9034--968--1  FEROS  2455674.77309965    8705.700   7.000
      TYC 9034--968--1  FEROS  2455721.66515382    8789.800   7.800
      TYC 9034--968--1  FEROS  2455723.75681898    8788.700   7.000
      TYC 9034--968--1  FEROS  2455725.53094440    8790.700   7.000
      TYC 9034--968--1  FEROS  2455727.62872590    8625.200   8.700
      TYC 9034--968--1  FEROS  2455753.67518415    8726.800  10.600
      TYC 9034--968--1  FEROS  2455754.60611237    8652.700  14.900
      TYC 9034--968--1  FEROS  2455755.54538667    8726.600  17.300
      TYC 9034--968--1  FEROS  2455765.60828947    8763.100   7.000
      TYC 9034--968--1  FEROS  2455767.53189290    8838.600   7.000
              HD 30495  HARPS  2455846.84889000     -18.873   0.846
              HD 30495  HARPS  2455846.85102000     -20.728   0.891
              HD 30495  HARPS  2455846.85305000     -18.870   0.827
              HD 30495  HARPS  2455850.85598000      -9.150   0.628
              HD 30495  HARPS  2455850.85811000      -7.579   0.677
              HD 30495  HARPS  2455850.86023000      -8.789   0.624
              HD 30495  HARPS  2455851.84110000      -7.012   0.679
              HD 30495  HARPS  2455851.84331000      -7.295   0.637
              HD 30495  HARPS  2455851.84534000      -7.429   0.625
              HD 30495  HARPS  2455852.84029000     -16.384   0.980
              HD 30495  HARPS  2455852.84247000     -16.355   0.742
              HD 30495  HARPS  2455852.84451000     -16.033   0.813
              HD 30495  HARPS  2455983.52892000     -26.163   0.704
              HD 30495  HARPS  2455983.53107000     -27.195   0.637
              HD 30495  HARPS  2455983.53320000     -25.856   0.728
              HD 30495  HARPS  2455984.52175000     -33.077   0.580
              HD 30495  HARPS  2455984.52382000     -32.406   0.757
              HD 30495  HARPS  2455984.52593000     -32.627   0.608
              HD 30495  HARPS  2455986.54724000     -19.473   0.751
              HD 30495  HARPS  2455986.54937000     -19.721   0.648
              HD 30495  HARPS  2455986.55149000     -19.625   0.543
              HD 30495  HARPS  2456298.62571000     -17.199   0.639
              HD 30495  HARPS  2456298.62785000     -16.223   0.666
              HD 30495  HARPS  2456298.62997000     -16.735   0.602
              HD 30495  HARPS  2456299.56482000     -17.232   0.657
              HD 30495  HARPS  2456299.56694000     -18.823   0.589
              HD 30495  HARPS  2456299.56904000     -18.124   0.600
              HD 30495  HARPS  2456299.67934000     -18.588   0.757
              HD 30495  HARPS  2456299.68141000     -18.444   0.701
              HD 30495  HARPS  2456299.68346000     -18.296   0.726
              HD 30495  HARPS  2456300.64662000      -8.166   0.556
              HD 30495  HARPS  2456300.64871000      -7.994   0.596
              HD 30495  HARPS  2456300.65079000      -8.096   0.677
              HD 30495  HARPS  2456301.63195000      -5.088   0.551
              HD 30495  HARPS  2456301.63407000      -5.300   0.579
              HD 30495  HARPS  2456301.63618000      -4.151   0.691
              HD 30495  HARPS  2456376.48493000      -3.655   0.823
              HD 30495  HARPS  2456376.48703000      -4.489   0.883
              HD 30495  HARPS  2456376.48912000      -3.827   0.846
              HD 30495  HARPS  2456377.48742000       3.644   0.949
              HD 30495  HARPS  2456377.48950000       3.479   0.894
              HD 30495  HARPS  2456377.49164000       4.817   0.919
              HD 30495  HARPS  2456377.53082000       3.718   1.053
              HD 30495  HARPS  2456377.53293000       4.718   0.908
              HD 30495  HARPS  2456377.53505000       4.127   0.895
              HD 30495  HARPS  2456378.49021000       9.763   0.972
              HD 30495  HARPS  2456378.49228000      10.188   0.767
              HD 30495  HARPS  2456378.49441000      10.012   0.897
              HD 30495  HARPS  2456379.48029000       3.410   1.013
              HD 30495  HARPS  2456379.48241000       4.384   1.009
              HD 30495  HARPS  2456379.48453000       2.857   0.936
              HD 30495  HARPS  2456380.47972000     -11.905   0.946
              HD 30495  HARPS  2456380.48180000     -12.034   0.993
              HD 30495  HARPS  2456380.48393000     -11.287   0.885
              HD 30495  HARPS  2456381.47851000     -17.324   0.952
              HD 30495  HARPS  2456381.48058000     -17.570   0.901
              HD 30495  HARPS  2456381.48274000     -16.837   0.917
              HD 30495  HARPS  2456558.88839000     -28.297   0.890
              HD 30495  HARPS  2456558.89057000     -26.489   0.874
              HD 30495  HARPS  2456558.89268000     -25.945   0.983
              HD 30495  HARPS  2456559.89173000     -25.219   0.649
              HD 30495  HARPS  2456559.89385000     -24.781   0.734
              HD 30495  HARPS  2456559.89595000     -25.494   0.590
              HD 30495  HARPS  2456560.87096000     -27.750   0.751
              HD 30495  HARPS  2456560.87305000     -28.103   0.741
              HD 30495  HARPS  2456560.87510000     -26.553   0.826
              HD 30495  HARPS  2456639.67550000     -28.573   0.797
              HD 30495  HARPS  2456639.67759000     -28.615   0.740
              HD 30495  HARPS  2456639.67967000     -29.781   0.804
              HD 30495  HARPS  2456640.66001000     -14.927   0.665
              HD 30495  HARPS  2456640.66206000     -14.331   0.828
              HD 30495  HARPS  2456640.66422000     -14.078   0.677
              HD 30495  HARPS  2456641.66994000      -3.516   0.733
              HD 30495  HARPS  2456641.67202000      -3.269   0.584
              HD 30495  HARPS  2456641.67415000      -3.636   0.670
              HD 30495  HARPS  2456643.67826000     -15.944   1.749
              HD 30495  HARPS  2456643.68057000     -17.758   0.962
              HD 30495  HARPS  2456643.68261000     -17.163   0.873
              HD 30495  HARPS  2456708.54967000     -23.985   0.728
              HD 30495  HARPS  2456708.55172000     -24.238   0.607
              HD 30495  HARPS  2456708.55380000     -23.776   0.562
              HD 30495  HARPS  2456709.56618000     -18.038   0.636
              HD 30495  HARPS  2456709.56823000     -18.067   0.839
              HD 30495  HARPS  2456709.57037000     -18.372   0.734
              HD 30495  HARPS  2456710.55845000     -14.621   0.660
              HD 30495  HARPS  2456710.56055000     -14.841   0.691
              HD 30495  HARPS  2456710.56265000     -15.787   0.641
              HD 30495  HARPS  2456711.55810000     -16.640   0.587
              HD 30495  HARPS  2456711.56016000     -17.278   0.700
              HD 30495  HARPS  2456711.56230000     -17.376   0.609
              HD 30495  HARPS  2456904.84884000     -16.374   0.719
              HD 30495  HARPS  2456904.85091000     -16.715   0.725
              HD 30495  HARPS  2456904.85303000     -15.671   0.648
              HD 30495  HARPS  2456906.83754000      -5.862   0.988
              HD 30495  HARPS  2456906.83979000      -4.899   1.070
              HD 30495  HARPS  2456906.84181000      -5.537   1.089
              HD 30495  HARPS  2456907.84945000       0.262   0.664
              HD 30495  HARPS  2456907.85155000       0.806   0.737
              HD 30495  HARPS  2456907.85364000       2.284   0.651
              HD 30495  HARPS  2456960.78466000      19.971   0.885
              HD 30495  HARPS  2456960.78676000      19.509   0.919
              HD 30495  HARPS  2456960.78885000      19.097   0.818
              HD 30495  HARPS  2456963.74893000      -4.754   0.533
              HD 30495  HARPS  2456963.75106000      -4.870   0.692
              HD 30495  HARPS  2456963.75311000      -5.223   0.749
              HD 30495  HARPS  2456965.75407000      -0.651   0.518
              HD 30495  HARPS  2456965.75618000       0.226   0.640
              HD 30495  HARPS  2456965.75827000       0.283   0.585
              HD 30495  HARPS  2457026.64296000      26.103   0.899
              HD 30495  HARPS  2457026.64506000      26.627   0.780
              HD 30495  HARPS  2457026.64712000      26.950   0.812
              HD 30495  HARPS  2457230.91829000      22.551   1.343
              HD 30495  HARPS  2457230.92039000      21.808   1.456
              HD 30495  HARPS  2457230.92248000      22.285   1.379
              HD 30495  HARPS  2457588.94966000      21.613   1.140
              HD 30495  HARPS  2457588.95178000      20.818   1.111
              HD 30495  HARPS  2457588.95384000      19.596   1.085
              HD 30495  HARPS  2457664.89190000      11.120   1.268
              HD 30495  HARPS  2457664.89520000      11.295   1.338
              HD 30495  HARPS  2457664.89803000      12.796   1.391
              HD 30495  HARPS  2457763.66819000      -0.333   1.130
              HD 30495  HARPS  2457763.67030000      -1.875   1.110
              HD 30495  HARPS  2457763.67237000      -1.530   1.100
              HD 30495  HARPS  2457763.67452000      -1.815   1.158
              HD 30495  HARPS  2457764.61422000       2.432   1.122
              HD 30495  HARPS  2457764.61629000       2.468   1.153
              HD 30495  HARPS  2457764.61840000       2.721   1.080
              HD 30495  HARPS  2457764.62050000       1.573   1.130
              HD 30495  HARPS  2457808.52449000       9.879   1.346
              HD 30495  HARPS  2457808.52660000      10.219   1.424
              HD 30495  HARPS  2457808.52862000       8.254   1.319
              HD 30495  HARPS  2457809.52729000      -7.261   1.191
              HD 30495  HARPS  2457809.52937000      -6.739   1.174
              HD 30495  HARPS  2457809.53146000      -8.232   1.252
              HD 30495  HARPS  2457809.53355000      -7.370   1.189
              HD 25457  FEROS  2454044.71109019   17912.200   8.100
              HD 25457  FEROS  2454120.62341057   17964.600   7.900
              HD 25457  FEROS  2454122.63569752   17852.900   8.400
              HD 25457  FEROS  2454124.66274435   18038.500   9.300
              HD 25457  FEROS  2454399.66903867   17896.800   9.200
              HD 25457  FEROS  2454399.67329776   17914.000   8.500
              HD 25457  FEROS  2454761.77127316   18114.800  10.800
              HD 25457  FEROS  2455201.54077781   17929.700   8.300
              HD 25457  FEROS  2455851.73865350   17863.500   8.400
              HD 25457  FEROS  2455852.69805259   17942.400   9.400
              HD 25457  FEROS  2455853.71976325   17859.200   8.700
              HD 25457  FEROS  2455898.72757852   17917.200   8.600
              HD 25457  FEROS  2455901.69733569   17938.900   8.200
              HD 25457  FEROS  2455903.64904711   17833.900   8.500
              HD 25457  FEROS  2455908.67471810   17895.900  13.500
              HD 25457  FEROS  2455910.71142139   17934.300   8.100
              HD 25457  FEROS  2455936.58692500   17925.200   9.900
              HD 25457  FEROS  2456212.82320010   17912.400   8.500
              HD 25457  FEROS  2456212.87156202   17904.800   8.500
              HD 25457  FEROS  2456213.78535861   17860.200   9.500
              HD 25457  FEROS  2456213.85752468   17878.000   9.400
              HD 25457  FEROS  2456217.80940989   17934.800  11.100
              HD 25457  FEROS  2456217.86449732   18027.400  44.600
              HD 25457  FEROS  2456219.77192858   17908.600   8.900
              HD 25457  FEROS  2456219.83454735   17893.500   9.100
              HD 25457  FEROS  2456253.59025230   17884.100   8.700
              HD 25457  FEROS  2456253.65940214   17852.200   8.600
              HD 25457  FEROS  2456253.76290155   17814.100   8.200
              HD 25457  FEROS  2456257.57885239   17904.800   8.300
              HD 25457  FEROS  2456257.66702019   17913.500   8.100
              HD 25457  FEROS  2456257.78455106   17918.500   8.600
              HD 25457  FEROS  2456258.70207000   17914.700   8.400
              HD 25457  FEROS  2456258.79977896   17929.800   8.300
              HD 25457  FEROS  2456262.71299587   17924.300   8.200
              HD 25457  FEROS  2456262.80156559   17876.300   8.400
              HD 25457  FEROS  2456267.71416914   17899.400   8.400
              HD 25457  FEROS  2456267.77923807   17893.400   8.600
              HD 25457  FEROS  2456267.84337603   17862.800  10.400
              HD 25457  FEROS  2456311.58256159   17895.800   9.300
              HD 25457  FEROS  2456311.65653609   17894.800   9.900
              HD 25457  FEROS  2456315.57849460   17956.200   9.200
              HD 25457  FEROS  2456315.67999249   17926.100   8.600
              HD 25457  FEROS  2456316.59032951   17882.000   8.800
              HD 25457  FEROS  2456317.55883600   17864.300   8.800
              HD 25457  FEROS  2456317.65959378   17866.500   8.700
              HD 25457  HARPS  2453622.82188000      95.089   4.422
              HD 25457  HARPS  2453622.82430000      85.662   4.293
              HD 25457  HARPS  2453622.87468000      80.117   3.470
              HD 25457  HARPS  2453622.87711000      71.011   3.515
              HD 25457  HARPS  2453774.54421000      67.449   2.485
              HD 25457  HARPS  2453774.54718000      67.873   2.457
              HD 25457  HARPS  2453774.61614000      48.235   2.531
              HD 25457  HARPS  2453774.61912000      46.034   2.773
              HD 25457  HARPS  2453775.55596000      57.172   2.482
              HD 25457  HARPS  2453775.55980000      62.753   2.466
              HD 25457  HARPS  2453776.54553000       2.059   3.005
              HD 25457  HARPS  2453776.54855000       7.640   2.909
              HD 25457  HARPS  2453777.56067000      66.465   2.435
              HD 25457  HARPS  2453777.56433000      68.179   2.721
              HD 25457  HARPS  2453986.89407000      -2.379   2.628
              HD 25457  HARPS  2453986.89795000       6.983   2.772
              HD 25457  HARPS  2453990.88340000      12.943   2.091
              HD 25457  HARPS  2453990.88673000      15.972   2.175
              HD 25457  HARPS  2455147.69289000      -7.653   3.557
              HD 25457  HARPS  2455147.69662000     -11.484   3.066
              HD 25457  HARPS  2455149.74759000     -20.357   2.345
              HD 25457  HARPS  2455149.75128000     -15.897   2.592
              HD 25457  HARPS  2455150.71639000     -25.936   2.930
              HD 25457  HARPS  2455150.72004000     -28.697   3.228
              HD 25457  HARPS  2455172.68825000      -4.732   2.625
              HD 25457  HARPS  2455172.69188000      -8.209   2.864
              HD 25457  HARPS  2455173.67824000     -17.308   2.999
              HD 25457  HARPS  2455173.68859000     -14.171   3.026
              HD 25457  HARPS  2455565.57458000     -24.042   2.762
              HD 25457  HARPS  2455565.57847000     -24.248   2.698
              HD 25457  HARPS  2455566.59893000     -79.446   3.062
              HD 25457  HARPS  2455566.60269000     -80.945   2.173
              HD 25457  HARPS  2455568.58532000     -48.953   2.833
              HD 25457  HARPS  2455568.58865000     -45.341   3.138
              HD 25457  HARPS  2455596.53079000      -9.866   2.702
              HD 25457  HARPS  2455596.53442000     -10.011   2.672
              HD 25457  HARPS  2455597.56122000     -63.351   2.515
              HD 25457  HARPS  2455597.56494000     -64.626   2.578
              HD 25457  HARPS  2455598.58851000     -50.678   3.709
              HD 25457  HARPS  2455598.59254000     -46.061   2.780
              HD 25457  HARPS  2455598.59820000     -49.383   2.852
              HD 25457  HARPS  2455764.90535000      64.611   3.269
              HD 25457  HARPS  2455764.91030000      64.536   2.938
              HD 25457  HARPS  2455765.94296000      -1.090   2.427
              HD 25457  HARPS  2455765.94848000      -3.007   2.464
              HD 25457  HARPS  2456575.82001000      49.130   4.345
              HD 25457  HARPS  2456575.82107000      62.500   3.635
              HD 25457  HARPS  2456575.82216000      58.771   4.025
              HD 25457  HARPS  2456575.82322000      53.917   3.773
              HD 25457  HARPS  2456575.82429000      45.003   3.652
              HD 25457  HARPS  2456580.84986000      39.342   3.860
              HD 25457  HARPS  2456583.80652000      37.031   3.144
              HD 25457  HARPS  2456583.80804000      40.512   3.015
              HD 25457  HARPS  2456584.74930000      28.641   3.164
              HD 25457  HARPS  2456584.75192000      30.151   2.646
              HD 25457  HARPS  2456584.75467000      29.533   2.545
              HD 25457  HARPS  2456590.76280000      19.793   4.254
              HD 25457  HARPS  2456590.76453000      12.006   3.899
              HD 25457  HARPS  2456592.80434000      81.268   4.745
              HD 25457  HARPS  2456592.80549000      86.859   4.718
              HD 25457  HARPS  2456599.77835000     -45.373   6.059
              HD 25457  HARPS  2456599.77954000     -41.808   5.677
              HD 25457  HARPS  2456601.77362000      55.127   3.870
              HD 25457  HARPS  2456601.77474000      54.551   3.783
              HD 25457  HARPS  2456602.78532000     -32.490   3.988
              HD 25457  HARPS  2456602.78649000     -35.655   4.033
              HD 25457  HARPS  2456604.71695000      15.145   5.085
              HD 25457  HARPS  2456604.71808000      19.928   4.721
              HD 25457  HARPS  2456691.52205000      99.385   3.551
              HD 25457  HARPS  2456691.52458000     101.942   3.761
              HD 25457  HARPS  2456693.52197000     -80.750   4.816
              HD 25457  HARPS  2456693.52444000     -79.226   4.836
              HD 25457  HARPS  2457334.70832000     -30.361   4.422
              HD 25457  HARPS  2457334.70927000     -29.756   4.817
              HD 25457  HARPS  2457666.71803000       8.480   3.273
              HD 25457  HARPS  2457666.71956000      10.875   4.083
              HD 25457  HARPS  2457711.67527000      58.267   4.361
              HD 25457  HARPS  2457711.67680000      63.742   3.519
1RXS J223929.1--520525  FEROS  2454778.51522860   -1447.400   7.000
1RXS J223929.1--520525  FEROS  2454779.53005866   -1532.100   7.000
1RXS J223929.1--520525  FEROS  2454784.51846967   -1605.100   7.000
1RXS J223929.1--520525  FEROS  2455054.80845126   -1663.400   7.000
1RXS J223929.1--520525  FEROS  2455063.72397446   -1604.800   8.700
1RXS J223929.1--520525  FEROS  2455070.69505700   -1413.500   7.000
1RXS J223929.1--520525  FEROS  2455100.61047815   -1544.300   7.000
1RXS J223929.1--520525  FEROS  2455104.60911772   -1535.900   7.400
1RXS J223929.1--520525  FEROS  2455107.60998707   -1435.200   7.000
1RXS J223929.1--520525  FEROS  2455168.57570787   -1419.300   7.000
1RXS J223929.1--520525  FEROS  2455202.53141361   -1425.900   7.000
1RXS J223929.1--520525  FEROS  2455338.92657756   -1442.700   9.800
1RXS J223929.1--520525  FEROS  2455342.91098794   -1473.300   7.400
1RXS J223929.1--520525  FEROS  2455346.89325492   -1459.100   7.000
1RXS J223929.1--520525  FEROS  2455347.84730853   -1477.400   7.400
1RXS J223929.1--520525  FEROS  2455350.86448412   -1460.500   8.000
1RXS J223929.1--520525  FEROS  2455351.88619822   -1512.500   7.000
1RXS J223929.1--520525  FEROS  2455352.82787587   -1369.000   7.000
1RXS J223929.1--520525  FEROS  2455353.86925546   -1606.000   7.000
1RXS J223929.1--520525  FEROS  2455355.79278723   -1563.600   7.200
1RXS J223929.1--520525  FEROS  2455396.73940699   -1495.100   8.100
1RXS J223929.1--520525  FEROS  2455397.74141326   -1544.700  10.700
1RXS J223929.1--520525  FEROS  2455399.80653203   -1405.100   7.300
1RXS J223929.1--520525  FEROS  2455401.78012399   -1513.200   8.500
1RXS J223929.1--520525  FEROS  2455402.73202854   -1455.600  10.300
1RXS J223929.1--520525  FEROS  2455403.76972578   -1380.400   8.700
1RXS J223929.1--520525  FEROS  2455404.82073619   -1465.500   7.200
1RXS J223929.1--520525  FEROS  2455405.83810060   -1528.800   7.000
1RXS J223929.1--520525  FEROS  2455430.70221047   -1562.800   7.100
1RXS J223929.1--520525  FEROS  2455432.62362933   -1446.600   8.300
1RXS J223929.1--520525  FEROS  2455434.61024596   -1554.600   7.000
1RXS J223929.1--520525  FEROS  2455437.76325188   -1506.700   7.000
1RXS J223929.1--520525  FEROS  2455495.56608371   -1491.500   7.000
1RXS J223929.1--520525  FEROS  2455521.54383217   -1384.000   7.900
1RXS J223929.1--520525  FEROS  2455522.55092631   -1570.500   7.000
1RXS J223929.1--520525  FEROS  2455523.55809391   -1622.500   7.500
1RXS J223929.1--520525  FEROS  2455526.56686503   -1554.800   7.000
              HD 96064  FEROS  2453462.71037726   18820.400   7.000
              HD 96064  FEROS  2453462.71815009   18866.500   7.000
              HD 96064  FEROS  2453816.73066472   18845.100   7.000
              HD 96064  FEROS  2453817.76253706   18806.000   7.000
              HD 96064  FEROS  2453871.63506669   18833.500   7.000
              HD 96064  FEROS  2453872.54311065   18779.400   7.000
              HD 96064  FEROS  2453872.64035429   18782.200   7.000
              HD 96064  FEROS  2453873.63737743   18808.600   7.000
              HD 96064  FEROS  2453926.51250381   18850.700   7.000
              HD 96064  FEROS  2453931.51685361   18879.200   7.000
              HD 96064  FEROS  2453932.46833009   18828.100   7.000
              HD 96064  FEROS  2454048.85825889   18852.700   7.000
              HD 96064  FEROS  2454049.85889571   18868.900   7.000
              HD 96064  FEROS  2454051.85736987   18853.800   7.000
              HD 96064  FEROS  2454075.84287179   18878.000   7.000
              HD 96064  FEROS  2454112.73218728   18848.300   7.000
              HD 96064  FEROS  2454112.76518114   18850.900   7.000
              HD 96064  FEROS  2454112.85766489   18850.200   7.000
              HD 96064  FEROS  2454113.68979291   18825.300   7.000
              HD 96064  FEROS  2454113.76203910   18822.900   7.000
              HD 96064  FEROS  2454113.86553979   18820.800   7.000
              HD 96064  FEROS  2454114.69586445   18830.300   7.000
              HD 96064  FEROS  2454114.78629655   18830.700   7.000
              HD 96064  FEROS  2454114.85595919   18837.700   7.000
              HD 96064  FEROS  2454120.83755927   18841.900   7.000
              HD 96064  FEROS  2454121.79655829   18833.800   7.000
              HD 96064  FEROS  2454121.87813325   18825.600   7.000
              HD 96064  FEROS  2454122.82352412   18833.100   7.000
              HD 96064  FEROS  2454122.86915124   18834.600   7.000
              HD 96064  FEROS  2454123.83700917   18813.900   7.000
              HD 96064  FEROS  2454123.88090068   18810.800   7.000
              HD 96064  FEROS  2454124.82611900   18845.100   7.000
              HD 96064  FEROS  2454124.88470782   18846.400   7.000
              HD 96064  FEROS  2454157.91418324   18795.100   7.000
              HD 96064  FEROS  2454158.69775207   18816.000   7.000
              HD 96064  FEROS  2454158.90073974   18805.800   7.000
              HD 96064  FEROS  2454159.60567261   18796.000   7.000
              HD 96064  FEROS  2454159.79404775   18801.300   7.000
              HD 96064  FEROS  2454159.91237283   18814.700   7.000
              HD 96064  FEROS  2454160.62444838   18844.000   7.000
              HD 96064  FEROS  2454160.70649421   18846.400   7.000
              HD 96064  FEROS  2454160.89352653   18861.800   7.000
              HD 96064  FEROS  2454161.66737476   18847.100   7.000
              HD 96064  FEROS  2454161.73065916   18849.800   7.000
              HD 96064  FEROS  2454161.86069628   18850.600   7.000
              HD 96064  FEROS  2454162.69775586   18829.300   7.000
              HD 96064  FEROS  2454163.62715624   18806.200   7.000
              HD 96064  FEROS  2454163.82874232   18812.900   7.000
              HD 96064  FEROS  2454163.87651301   18816.400   7.000
              HD 96064  FEROS  2454164.64806839   18824.600   7.000
              HD 96064  FEROS  2454164.82466551   18815.400   7.000
              HD 96064  FEROS  2454165.64092771   18792.500   7.000
              HD 96064  FEROS  2454165.76033090   18796.900   7.000
              HD 96064  FEROS  2454165.86082733   18805.100   7.000
              HD 96064  FEROS  2454169.86068011   18813.100   7.000
              HD 96064  FEROS  2454216.52888989   18875.600   7.000
              HD 96064  FEROS  2454310.47961416   18824.400   7.000
              HD 96064  FEROS  2454311.48467830   18865.300   7.000
              HD 96064  FEROS  2454313.47107647   18802.900   7.000
              HD 96064  FEROS  2454407.86897070   18875.500   7.000
              HD 96064  FEROS  2454412.85777177   18826.300   7.000
              HD 96064  FEROS  2454413.85930529   18883.800   7.000
              HD 96064  FEROS  2454494.88908463   18834.600   7.000
              HD 96064  FEROS  2454495.88209629   18823.200   7.000
              HD 96064  FEROS  2454508.86873379   18813.500   7.000
              HD 96064  FEROS  2454569.68800519   18813.100   7.000
              HD 96064  FEROS  2454575.58259442   18812.500   7.000
              HD 96064  FEROS  2454576.57117074   18809.500   7.000
              HD 96064  FEROS  2454582.51785004   18793.800   7.000
              HD 96064  FEROS  2454587.65807387   18820.400   7.000
              HD 96064  FEROS  2454838.74521682   18812.200   7.000
              HD 96064  FEROS  2454839.77426293   18823.600   7.000
              HD 96064  FEROS  2454841.78863610   18837.900   7.000
              HD 96064  FEROS  2454945.70135680   18817.800   7.000
              HD 96064  FEROS  2454986.58372768   18841.400   7.000
              HD 96064  FEROS  2455200.84248849   18801.100   7.000
              HD 96064  FEROS  2455204.87435256   18876.500   7.000
              HD 96064  FEROS  2455207.87514824   18896.300   7.000
              HD 96064  FEROS  2455254.72612491   18865.800   7.000
              HD 96064  FEROS  2455258.79893609   18860.500   7.000
              HD 96064  FEROS  2455261.75004313   18919.600   7.000
              HD 96064  FEROS  2455303.57235882   18930.500   7.000
              HD 96064  FEROS  2455352.59792054   18812.900   7.000
              HD 96064  FEROS  2455673.64124790   18815.600   7.000
              HD 96064  FEROS  2455676.53799112   18842.000   7.000
              HD 96064  FEROS  2455726.51259755   18862.300   7.000
              HD 96064  FEROS  2455727.52005521   18837.100   7.000
              HD 96064  FEROS  2455728.51145448   18788.000   7.000
              HD 96064  FEROS  2455988.67880046   18818.700   7.000
              HD 96064  FEROS  2455991.65556742   18846.300   7.000
              HD 96064  FEROS  2456021.50051189   18847.200   7.000
              HD 96064  FEROS  2456022.61028799   18811.700   7.000
              HD 96064  FEROS  2456025.58786611   18819.900   7.000
              HD 96064  FEROS  2456026.52494914   18817.800   7.000
              HD 96064  FEROS  2456026.58366385   18815.700   7.000
              HD 96064  FEROS  2456028.61049537   18826.300   7.000
              HD 96064  FEROS  2456029.54242235   18848.500   7.000
              HD 96064  FEROS  2456030.55811052   18801.900   7.000
              HD 96064  FEROS  2456031.51984061   18830.800   7.000
              HD 96064  FEROS  2456035.64933227   18837.900   7.000
              HD 96064  FEROS  2456037.69470870   18805.500   7.000
              HD 96064  FEROS  2456039.70105173   18854.500   7.000
              HD 96064  FEROS  2456040.71269059   18823.800   7.000
              HD 96064  FEROS  2456041.69563474   18810.200   7.000
              HD 96064  FEROS  2456076.52683959   18836.200   7.000
              HD 96064  FEROS  2456076.60433376   18830.700   7.000
              HD 96064  FEROS  2456077.45924045   18822.000   7.000
              HD 96064  FEROS  2456077.52263663   18825.800   7.000
              HD 96064  FEROS  2456077.53885869   18839.300   7.000
              HD 96064  FEROS  2456077.56317991   18864.200  11.500
              HD 96064  FEROS  2456079.56372698   18806.800   7.000
              HD 96064  FEROS  2456081.53307696   18848.400   7.000
              HD 96064  FEROS  2456081.57127734   18850.600   7.000
              HD 96064  FEROS  2456082.47422069   18824.400   7.000
              HD 96064  FEROS  2456082.51202387   18821.300   7.000
              HD 96064  FEROS  2456083.51713772   18822.600   7.000
              HD 96064  FEROS  2456083.53781800   18821.100   7.000
              HD 96064  FEROS  2456087.51621505   18858.800   7.000
              HD 96064  FEROS  2456319.69830528   18858.200   7.000
              HD 96064  FEROS  2456319.75605526   18850.800   7.000
              HD 96064  FEROS  2456400.53742838   18829.900   7.000
              HD 96064  FEROS  2456400.61885273   18830.100   7.000
              HD 96064  FEROS  2456408.51693226   18844.800   7.000
              HD 96064  FEROS  2456408.66733883   18839.000   7.000
              HD 51062  FEROS  2454779.86216048   25711.500  20.700
              HD 51062  FEROS  2454780.85097004   26046.000  21.300
              HD 51062  FEROS  2454781.83404186   26232.800  20.100
              HD 51062  FEROS  2454837.58765115   25691.000  19.500
              HD 51062  FEROS  2454839.61757267   26047.100  20.700
              HD 51062  FEROS  2454841.86965075   27284.600  27.500
              HD 51062  FEROS  2454842.64900138   22735.000  27.400
              HD 51062  FEROS  2455165.83406767   19942.200  33.200
              HD 51062  FEROS  2455166.82245442   20593.300  34.100
              HD 51062  FEROS  2455174.71152126   22819.600  28.300
              HD 51062  FEROS  2455175.85288531   23043.100  35.900
              HD 51062  FEROS  2455199.73411614   31105.900  32.900
              HD 51062  FEROS  2455255.60146146   29674.300  29.200
              HD 51062  FEROS  2455263.67796350   42236.800  41.000
              HD 51062  FEROS  2455494.89853773   14656.100  15.000
              HD 51062  FEROS  2455496.89530667   11372.100  10.600
              HD 51062  FEROS  2455521.83426353   22532.000  41.000
              HD 51062  FEROS  2455522.77884087   22365.100  34.400
              HD 51062  FEROS  2455524.77826751   23105.700  30.000
              HD 51062  FEROS  2455525.83231469   23077.000  32.200
              HD 51062  FEROS  2455526.81617383   23173.500  27.600
              HD 51062  FEROS  2455528.77231560   24059.000  31.900
              HD 51062  FEROS  2455529.85283396   24422.700  34.600
              HD 51062  FEROS  2455581.74118636   23543.300  33.600
              HD 51062  FEROS  2455582.85603310   23290.600  43.200
              HD 51062  FEROS  2455583.56248508   22768.000  30.400
              HD 51062  FEROS  2455583.79278213   23429.900  37.200
              HD 51062  FEROS  2455584.58460693   23625.200  33.800
              HD 51062  FEROS  2455584.78116470   23827.000  34.900
              HD 51062  FEROS  2455585.65556841   23818.300  30.500
              HD 51062  FEROS  2455585.80052602   24074.800  37.200
              HD 51062  FEROS  2455586.66377592   23552.200  35.500
              HD 51062  FEROS  2455587.66219024   24277.300  38.000
              HD 51062  FEROS  2455588.72185786   24765.900  32.500
              HD 51062  FEROS  2455590.57352246   24457.400  27.300
              HD 51062  FEROS  2455591.57172926   25255.700  27.900
              HD 51062  FEROS  2455630.64065607   19749.500  45.300
              HD 51062  FEROS  2455632.53559116   21397.500  41.900
              HD 51062  FEROS  2455635.59742937   22326.800  41.000
              HD 51062  FEROS  2455637.62478650   21943.500  47.200
              HD 51062  FEROS  2455639.61453904   22852.500  40.600
              HD 51062  FEROS  2455671.61783451   44737.000  41.600
              HD 51062  FEROS  2455673.50754461   59582.400  48.200
              HD 51062  FEROS  2455676.49651144   18586.000  45.800
              HD 51062  FEROS  2455844.71274643   40346.800  47.700
              HD 51062  FEROS  2455851.86142541   16447.400  37.400
              HD 51062  FEROS  2455853.86747970   16172.400  40.300
             HD 202628  HARPS  2455846.58969000      -1.214   0.822
             HD 202628  HARPS  2455846.59484000      -0.923   0.883
             HD 202628  HARPS  2455847.59344000      -2.413   1.706
             HD 202628  HARPS  2455847.59871000      -6.023   1.957
             HD 202628  HARPS  2455850.58599000     -18.578   0.749
             HD 202628  HARPS  2455850.59089000     -18.002   0.690
             HD 202628  HARPS  2455851.58253000      -9.682   0.766
             HD 202628  HARPS  2455851.58758000     -10.020   0.697
             HD 202628  HARPS  2455852.57528000      -8.054   0.908
             HD 202628  HARPS  2455852.58004000      -8.010   0.790
             HD 202628  HARPS  2456045.93623000      -9.533   0.797
             HD 202628  HARPS  2456045.94119000      -8.920   0.804
             HD 202628  HARPS  2456069.95941000       3.691   0.792
             HD 202628  HARPS  2456069.96505000      28.272   2.298
             HD 202628  HARPS  2456070.95834000       0.424   0.716
             HD 202628  HARPS  2456070.96392000      19.265   1.975
             HD 202628  HARPS  2456071.96051000      -0.592   1.121
             HD 202628  HARPS  2456071.96620000      55.470   5.286
             HD 202628  HARPS  2456075.92415000     -12.834   0.866
             HD 202628  HARPS  2456075.93048000     -12.182   0.790
             HD 202628  HARPS  2456076.91282000     -12.648   0.806
             HD 202628  HARPS  2456076.91850000     -11.888   0.767
             HD 202628  HARPS  2456077.91012000       1.229   1.018
             HD 202628  HARPS  2456077.91638000       2.043   1.149
             HD 202628  HARPS  2456077.95098000      -0.487   0.527
             HD 202628  HARPS  2456162.63207000       4.507   1.446
             HD 202628  HARPS  2456162.63702000       2.364   1.423
             HD 202628  HARPS  2456164.72636000       3.680   0.821
             HD 202628  HARPS  2456164.73136000       1.869   0.990
             HD 202628  HARPS  2456165.70655000       1.804   0.672
             HD 202628  HARPS  2456165.71151000       0.142   0.679
             HD 202628  HARPS  2456484.80852000     -20.847   1.484
             HD 202628  HARPS  2456484.81394000     -21.352   1.281
             HD 202628  HARPS  2456485.78447000     -18.669   1.188
             HD 202628  HARPS  2456485.78923000     -18.206   1.044
             HD 202628  HARPS  2456486.76292000     -16.268   1.018
             HD 202628  HARPS  2456486.76792000     -16.400   1.025
             HD 202628  HARPS  2456487.75418000      -9.560   1.006
             HD 202628  HARPS  2456487.75918000     -10.480   0.873
             HD 202628  HARPS  2456488.78960000     -13.589   1.033
             HD 202628  HARPS  2456488.79456000     -15.392   1.068
             HD 202628  HARPS  2456489.75412000      -4.249   0.871
             HD 202628  HARPS  2456489.75898000      -3.459   0.767
             HD 202628  HARPS  2456490.76128000      -8.649   0.736
             HD 202628  HARPS  2456490.76647000      -9.846   0.889
             HD 202628  HARPS  2456557.65512000     -14.326   2.253
             HD 202628  HARPS  2456557.65984000     -11.920   1.493
             HD 202628  HARPS  2456558.63603000     -17.407   0.767
             HD 202628  HARPS  2456558.64094000     -16.596   0.755
             HD 202628  HARPS  2456559.64726000     -18.314   0.837
             HD 202628  HARPS  2456559.65221000     -18.198   0.843
             HD 202628  HARPS  2456560.64069000     -14.389   0.802
             HD 202628  HARPS  2456560.64564000     -12.985   0.888
             HD 202628  HARPS  2456638.52006000      -4.864   0.618
             HD 202628  HARPS  2456638.52502000      -3.698   0.656
             HD 202628  HARPS  2456641.51972000       8.125   0.658
             HD 202628  HARPS  2456641.52468000       8.907   1.039
             HD 202628  HARPS  2456850.80432000       6.320   0.689
             HD 202628  HARPS  2456850.80927000       7.565   0.908
             HD 202628  HARPS  2456851.77570000      -0.418   0.758
             HD 202628  HARPS  2456851.78069000       0.463   0.696
             HD 202628  HARPS  2456852.77046000       2.841   1.067
             HD 202628  HARPS  2456852.77550000       3.769   0.982
             HD 202628  HARPS  2456853.85068000      -1.305   0.883
             HD 202628  HARPS  2456853.85540000      -1.412   1.107
             HD 202628  HARPS  2456854.87570000       5.000   0.868
             HD 202628  HARPS  2456854.88051000       3.597   0.752
             HD 202628  HARPS  2456855.78804000       3.341   0.847
             HD 202628  HARPS  2456855.79312000       1.350   0.839
             HD 202628  HARPS  2456856.77602000       9.810   0.756
             HD 202628  HARPS  2456856.78079000       9.458   0.717
             HD 202628  HARPS  2456904.63436000      -3.263   0.841
             HD 202628  HARPS  2456904.63941000      -3.328   0.865
             HD 202628  HARPS  2456906.62391000      -7.434   1.148
             HD 202628  HARPS  2456906.62887000      -5.476   1.012
             HD 202628  HARPS  2456907.63838000      -0.279   0.718
             HD 202628  HARPS  2456907.64324000       0.972   0.667
             HD 202628  HARPS  2456961.55186000      17.475   1.136
             HD 202628  HARPS  2456961.55779000      17.547   0.908
             HD 202628  HARPS  2456963.51287000       2.329   0.734
             HD 202628  HARPS  2456963.51773000       2.661   0.673
             HD 202628  HARPS  2456965.53876000     -10.404   0.637
             HD 202628  HARPS  2456965.54376000      -9.925   0.610
             HD 202628  HARPS  2456966.56036000      -2.511   0.621
             HD 202628  HARPS  2456966.56531000      -1.592   0.676
             HD 202628  HARPS  2457226.77406000      12.722   1.124
             HD 202628  HARPS  2457226.77882000      12.639   1.151
             HD 202628  HARPS  2457227.76603000      12.322   1.315
             HD 202628  HARPS  2457227.77092000      11.976   1.228
             HD 202628  HARPS  2457228.75004000      14.505   1.048
             HD 202628  HARPS  2457228.75484000      15.934   1.318
             HD 202628  HARPS  2457229.76306000      12.779   1.312
             HD 202628  HARPS  2457229.76814000      11.982   1.337
             HD 202628  HARPS  2457230.75184000      19.491   1.179
             HD 202628  HARPS  2457230.75684000      19.092   1.245
             HD 202628  HARPS  2457232.73789000      30.134   1.341
             HD 202628  HARPS  2457232.74320000      30.740   1.450
             HD 202628  HARPS  2457283.63962000      11.529   1.306
             HD 202628  HARPS  2457283.64460000      10.517   1.161
             HD 202628  HARPS  2457284.65277000      12.080   2.018
             HD 202628  HARPS  2457284.65730000      14.311   1.824
             HD 202628  HARPS  2457507.91315000      27.803   1.851
             HD 202628  HARPS  2457507.91814000      27.827   1.887
             HD 202628  HARPS  2457587.77889000       1.490   1.331
             HD 202628  HARPS  2457587.78388000       1.689   1.366
             HD 202628  HARPS  2457664.66571000       8.564   1.234
             HD 202628  HARPS  2457664.67132000       8.920   1.105
             HD 202628  HARPS  2457665.59993000       9.167   1.196
             HD 202628  HARPS  2457665.60492000       9.337   1.249
             HD 191849  HARPS  2453273.59588000      10.466   1.780
             HD 191849  HARPS  2453295.52254000       2.508   1.162
             HD 191849  HARPS  2453298.52897000       6.457   1.460
             HD 191849  HARPS  2453981.68907000      -6.163   1.044
             HD 191849  HARPS  2453983.63963000      -3.629   3.077
             HD 191849  HARPS  2454582.86360000      13.616   1.374
             HD 191849  HARPS  2454612.88120000      12.502   2.109
             HD 191849  HARPS  2454671.62459000       6.622   1.154
             HD 191849  HARPS  2454686.65987000       7.528   1.091
             HD 191849  HARPS  2454698.79239000      13.666   1.502
             HD 191849  HARPS  2454719.58290000       3.716   1.221
             HD 191849  HARPS  2454720.56786000       1.090   1.475
             HD 191849  HARPS  2454722.63474000       0.418   1.603
             HD 191849  HARPS  2454735.51185000      -4.245   1.247
             HD 191849  HARPS  2454736.57771000      -0.142   1.114
             HD 191849  HARPS  2455018.81129000      -2.805   1.265
             HD 191849  HARPS  2455019.77881000      -4.158   1.104
             HD 191849  HARPS  2455090.52036000       2.585   0.935
             HD 191849  HARPS  2455091.55821000       3.573   4.640
             HD 191849  HARPS  2455315.86312000      -5.082   1.425
             HD 191849  HARPS  2455322.90277000      -0.853   0.341
             HD 191849  HARPS  2455328.89727000      -0.842   1.152
             HD 191849  HARPS  2455335.73193000      -9.422   1.372
             HD 191849  HARPS  2455338.92915000      -0.613   1.710
             HD 191849  HARPS  2455349.85528000      -6.975   0.701
             HD 191849  HARPS  2455355.83069000       0.267   0.821
             HD 191849  HARPS  2455373.72755000      -3.159   1.293
             HD 191849  HARPS  2455389.82922000       6.766   1.158
             HD 191849  HARPS  2455399.75732000      -1.557   1.133
             HD 191849  HARPS  2455408.80877000       0.633   1.344
             HD 191849  HARPS  2455425.58573000      -3.469   1.051
             HD 191849  HARPS  2455438.69511000       7.066   0.974
             HD 191849  HARPS  2455714.89860000      -5.046   0.571
             HD 191849  HARPS  2455785.70141000       1.201   0.768
             HD 191849  HARPS  2455822.56090000       1.752   1.405
             HD 191849  HARPS  2456176.61596000       7.159   1.636
             HD 191849  HARPS  2456177.73029000       5.113   1.370
             HD 191849  HARPS  2456501.74725000       4.745   1.111
             HD 191849  HARPS  2456502.72933000       7.105   1.707
             HD 199260  HARPS  2453156.88235000      -4.328   1.759
             HD 199260  HARPS  2453156.92617000      -2.588   1.576
             HD 199260  HARPS  2453270.54137000      37.441   2.209
             HD 199260  HARPS  2453270.54731000      38.271   2.019
             HD 199260  HARPS  2453270.55312000      36.786   2.006
             HD 199260  HARPS  2453270.68131000      32.476   2.183
             HD 199260  HARPS  2453270.68610000      32.643   1.856
             HD 199260  HARPS  2453270.69089000      30.907   2.073
             HD 199260  HARPS  2453601.56420000       2.259   2.788
             HD 199260  HARPS  2453601.67264000      -7.744   1.809
             HD 199260  HARPS  2453601.67648000      -7.038   2.340
             HD 199260  HARPS  2453601.74805000      -8.541   2.050
             HD 199260  HARPS  2453601.75189000      -7.583   1.881
             HD 199260  HARPS  2453602.65321000       4.685   2.737
             HD 199260  HARPS  2453602.65691000       5.129   2.878
             HD 199260  HARPS  2453602.78520000      24.150   2.572
             HD 199260  HARPS  2453602.78919000      29.718   2.770
             HD 199260  HARPS  2453603.63012000      23.672   3.112
             HD 199260  HARPS  2453603.63398000      26.460   2.877
             HD 199260  HARPS  2453603.68277000       9.504   2.415
             HD 199260  HARPS  2453603.68538000       9.308   2.494
             HD 199260  HARPS  2453603.70104000      11.476   2.481
             HD 199260  HARPS  2453603.70490000       6.166   2.248
             HD 199260  HARPS  2453875.83544000      12.335   2.969
             HD 199260  HARPS  2453875.83827000      13.950   2.153
             HD 199260  HARPS  2453880.80738000      21.234   2.037
             HD 199260  HARPS  2453880.81115000      22.892   1.976
             HD 199260  HARPS  2453881.80580000      21.824   2.078
             HD 199260  HARPS  2453881.80883000      24.820   1.861
             HD 199260  HARPS  2453881.88610000      20.772   1.780
             HD 199260  HARPS  2453881.88999000      16.947   1.778
             HD 199260  HARPS  2453881.93626000      18.954   1.861
             HD 199260  HARPS  2453881.93949000      21.169   1.978
             HD 199260  HARPS  2453986.76017000      12.817   1.927
             HD 199260  HARPS  2453986.76319000      16.397   1.926
             HD 199260  HARPS  2453986.76623000      14.404   1.941
             HD 199260  HARPS  2453986.76925000      12.734   2.113
             HD 199260  HARPS  2453986.77223000      12.840   1.978
             HD 199260  HARPS  2453986.77530000      11.637   2.183
             HD 199260  HARPS  2453986.77822000      10.458   2.031
             HD 199260  HARPS  2453986.78126000      13.226   2.088
             HD 199260  HARPS  2453986.78432000      10.135   2.001
             HD 199260  HARPS  2453986.78725000      11.486   2.255
             HD 199260  HARPS  2455149.54267000       9.295   2.579
             HD 199260  HARPS  2455149.54732000       8.750   2.435
             HD 199260  HARPS  2455170.51259000      -8.322   2.158
             HD 199260  HARPS  2455170.51757000      -2.767   2.290
             HD 199260  HARPS  2455724.90409000       0.475   1.532
             HD 199260  HARPS  2455724.90883000      -1.044   1.361
             HD 199260  HARPS  2455726.89435000     -12.567   1.910
             HD 199260  HARPS  2455726.89803000      -9.071   1.817
               HD 1581  HARPS  2452937.67315000      -1.033   0.753
               HD 1581  HARPS  2452942.65654000      -5.766   0.675
               HD 1581  HARPS  2452946.71536000      -2.270   0.937
               HD 1581  HARPS  2452949.59097000      -2.039   1.207
               HD 1581  HARPS  2452949.59169000      -2.398   1.228
               HD 1581  HARPS  2452949.59241000      -2.341   1.269
               HD 1581  HARPS  2453228.89316000      -4.662   0.735
               HD 1581  HARPS  2453228.89494000      -5.685   0.739
               HD 1581  HARPS  2453228.89669000      -5.062   0.773
               HD 1581  HARPS  2453228.89845000      -3.703   0.833
               HD 1581  HARPS  2453228.90021000      -4.354   0.566
               HD 1581  HARPS  2453261.58827000      -5.266   0.501
               HD 1581  HARPS  2453261.58967000      -3.655   0.577
               HD 1581  HARPS  2453261.59105000      -2.800   0.435
               HD 1581  HARPS  2453290.67654000       0.298   1.392
               HD 1581  HARPS  2453290.67721000      -3.166   0.943
               HD 1581  HARPS  2453290.67790000      -4.770   1.008
               HD 1581  HARPS  2453290.67862000      -2.022   1.185
               HD 1581  HARPS  2453290.67932000      -2.110   1.253
               HD 1581  HARPS  2453290.68003000      -0.646   1.237
               HD 1581  HARPS  2453290.68074000      -1.094   1.141
               HD 1581  HARPS  2453290.68144000       0.169   1.393
               HD 1581  HARPS  2453290.68213000      -4.416   1.506
               HD 1581  HARPS  2453290.68285000      -8.347   1.734
               HD 1581  HARPS  2453306.69427000      -6.730   0.584
               HD 1581  HARPS  2453306.69568000      -4.986   0.520
               HD 1581  HARPS  2453306.69707000      -7.150   0.578
               HD 1581  HARPS  2453430.49929000      -3.343   0.944
               HD 1581  HARPS  2453430.50045000      -5.610   0.519
               HD 1581  HARPS  2453430.50203000      -3.680   0.596
               HD 1581  HARPS  2453569.88603000      -3.364   0.484
               HD 1581  HARPS  2453569.90315000      -3.171   0.533
               HD 1581  HARPS  2453569.90822000      -0.486   0.514
               HD 1581  HARPS  2453569.91290000      -2.818   0.489
               HD 1581  HARPS  2453569.93022000      -1.444   0.538
               HD 1581  HARPS  2453569.93457000      -0.722   0.632
               HD 1581  HARPS  2453569.93954000      -0.725   0.543
               HD 1581  HARPS  2453570.69212000      -1.591   0.790
               HD 1581  HARPS  2453570.70034000      -1.717   0.666
               HD 1581  HARPS  2453570.70805000       0.630   1.160
               HD 1581  HARPS  2453570.71477000      -4.942   0.821
               HD 1581  HARPS  2453570.72041000      -0.581   0.586
               HD 1581  HARPS  2453570.72624000      -3.456   0.645
               HD 1581  HARPS  2453570.93810000      -0.268   0.594
               HD 1581  HARPS  2453570.93948000      -1.496   0.597
               HD 1581  HARPS  2453570.94085000      -4.572   0.592
               HD 1581  HARPS  2453570.94224000      -1.987   0.595
               HD 1581  HARPS  2453570.94355000      -5.647   0.610
               HD 1581  HARPS  2453570.94495000      -1.166   0.448
               HD 1581  HARPS  2453570.94640000      -3.237   0.562
               HD 1581  HARPS  2453571.81016000      -2.162   0.754
               HD 1581  HARPS  2453571.81159000      -4.820   1.044
               HD 1581  HARPS  2453571.81353000      -3.313   0.813
               HD 1581  HARPS  2453571.81460000      -2.129   0.886
               HD 1581  HARPS  2453571.81597000      -2.498   0.634
               HD 1581  HARPS  2453571.81720000      -9.133   0.786
               HD 1581  HARPS  2453571.81848000      -1.658   0.741
               HD 1581  HARPS  2453571.81959000      -0.772   1.018
               HD 1581  HARPS  2453571.82092000      -4.410   0.645
               HD 1581  HARPS  2453571.82210000      -5.528   0.919
               HD 1581  HARPS  2453571.83675000      -3.026   0.786
               HD 1581  HARPS  2453571.84004000      -3.452   0.683
               HD 1581  HARPS  2453571.84319000      -2.536   0.910
               HD 1581  HARPS  2453571.84629000      -3.381   0.826
               HD 1581  HARPS  2453571.84968000      -2.628   0.836
               HD 1581  HARPS  2453571.87436000      -5.312   0.714
               HD 1581  HARPS  2453571.87556000      -3.282   0.756
               HD 1581  HARPS  2453571.87667000      -5.178   0.561
               HD 1581  HARPS  2453571.87800000      -3.306   0.658
               HD 1581  HARPS  2453571.87950000      -3.082   0.741
               HD 1581  HARPS  2453571.88115000      -4.415   0.683
               HD 1581  HARPS  2453571.88270000      -4.588   0.683
               HD 1581  HARPS  2453571.88412000      -2.854   0.744
               HD 1581  HARPS  2453604.74769000       2.479   6.805
               HD 1581  HARPS  2453604.75339000      -6.728   6.006
               HD 1581  HARPS  2453604.75820000       1.626   1.213
               HD 1581  HARPS  2453690.53986000      -2.787   0.555
               HD 1581  HARPS  2453690.54056000      -1.621   0.657
               HD 1581  HARPS  2453690.54127000      -1.327   0.615
               HD 1581  HARPS  2453873.93366000      -2.168   0.852
               HD 1581  HARPS  2453873.93439000      -1.514   0.767
               HD 1581  HARPS  2453873.93516000      -5.413   0.723
               HD 1581  HARPS  2453930.90200000      -3.306   0.790
               HD 1581  HARPS  2453930.90274000      -2.562   0.810
               HD 1581  HARPS  2453930.90348000      -2.039   0.827
               HD 1581  HARPS  2453930.90424000      -2.231   0.831
               HD 1581  HARPS  2453930.90498000      -2.987   0.711
               HD 1581  HARPS  2453930.90574000      -3.714   0.937
               HD 1581  HARPS  2453934.81816000      -3.959   0.628
               HD 1581  HARPS  2453934.81891000      -5.142   0.669
               HD 1581  HARPS  2453934.81966000      -4.680   0.701
               HD 1581  HARPS  2453934.82044000      -3.618   0.698
               HD 1581  HARPS  2453934.82121000      -1.230   0.723
               HD 1581  HARPS  2453934.82197000      -1.861   0.678
               HD 1581  HARPS  2453936.90107000      -3.594   0.715
               HD 1581  HARPS  2453936.90183000      -3.109   0.702
               HD 1581  HARPS  2453936.90261000      -6.327   0.661
               HD 1581  HARPS  2453936.90342000      -4.576   0.662
               HD 1581  HARPS  2453936.90418000      -5.536   0.766
               HD 1581  HARPS  2453936.90494000      -5.419   0.659
               HD 1581  HARPS  2453948.88149000      -1.979   0.523
               HD 1581  HARPS  2453988.70260000      -0.139   0.988
               HD 1581  HARPS  2453988.70336000      -2.096   0.875
               HD 1581  HARPS  2453988.70413000      -3.647   0.745
               HD 1581  HARPS  2453988.70488000      -4.836   1.016
               HD 1581  HARPS  2453988.70564000       0.218   0.856
               HD 1581  HARPS  2453988.70641000       1.334   0.822
               HD 1581  HARPS  2454057.59897000      -5.986   0.899
               HD 1581  HARPS  2454057.59975000      -4.924   0.762
               HD 1581  HARPS  2454057.60054000      -4.813   0.778
               HD 1581  HARPS  2454057.60136000      -2.816   0.886
               HD 1581  HARPS  2454057.60210000      -3.212   0.807
               HD 1581  HARPS  2454057.60292000      -4.073   0.628
               HD 1581  HARPS  2454076.63525000      -3.426   0.810
               HD 1581  HARPS  2454076.63596000      -3.918   0.895
               HD 1581  HARPS  2454076.63666000      -4.456   0.817
               HD 1581  HARPS  2454076.63737000      -3.763   0.602
               HD 1581  HARPS  2454076.63807000      -2.470   0.654
               HD 1581  HARPS  2454076.63878000      -1.306   0.810
               HD 1581  HARPS  2454099.58028000      -1.464   0.776
               HD 1581  HARPS  2454099.58099000       1.016   0.753
               HD 1581  HARPS  2454099.58170000       0.926   0.726
               HD 1581  HARPS  2454099.58240000      -1.522   0.734
               HD 1581  HARPS  2454099.58311000      -2.129   0.760
               HD 1581  HARPS  2454099.58381000      -2.194   0.790
               HD 1581  HARPS  2454123.53697000       0.409   1.209
               HD 1581  HARPS  2454123.53766000      -2.233   0.961
               HD 1581  HARPS  2454123.53837000      -1.588   0.953
               HD 1581  HARPS  2454123.53907000      -3.294   0.894
               HD 1581  HARPS  2454123.53977000      -3.912   0.933
               HD 1581  HARPS  2454123.54048000      -2.283   0.839
               HD 1581  HARPS  2454286.89218000      -0.808   0.891
               HD 1581  HARPS  2454286.89289000      -2.244   0.963
               HD 1581  HARPS  2454286.89359000       0.044   0.974
               HD 1581  HARPS  2454286.89431000       1.069   1.009
               HD 1581  HARPS  2454286.89500000      -2.733   1.240
               HD 1581  HARPS  2454286.89572000      -1.796   1.250
               HD 1581  HARPS  2454293.87037000      -5.272   0.557
               HD 1581  HARPS  2454293.87185000      -4.636   0.545
               HD 1581  HARPS  2454293.87340000      -5.240   0.550
               HD 1581  HARPS  2454293.87490000      -4.112   0.531
               HD 1581  HARPS  2454293.87640000      -4.616   0.521
               HD 1581  HARPS  2454293.87794000      -5.508   0.506
               HD 1581  HARPS  2454293.87947000      -5.644   0.607
               HD 1581  HARPS  2454320.80187000      -2.206   0.469
               HD 1581  HARPS  2454320.80374000      -0.574   0.568
               HD 1581  HARPS  2454320.80559000      -2.225   0.519
               HD 1581  HARPS  2454320.80746000      -0.061   0.487
               HD 1581  HARPS  2454320.80935000      -2.742   0.525
               HD 1581  HARPS  2454320.81116000      -0.762   0.474
               HD 1581  HARPS  2454335.74494000      -0.717   1.402
               HD 1581  HARPS  2454335.74564000      -0.124   1.032
               HD 1581  HARPS  2454335.74634000      -3.316   1.224
               HD 1581  HARPS  2454335.74705000       0.349   1.499
               HD 1581  HARPS  2454335.74775000      -0.398   1.114
               HD 1581  HARPS  2454335.74846000      -1.489   1.156
               HD 1581  HARPS  2454350.72432000      -4.555   0.838
               HD 1581  HARPS  2454350.72503000      -3.444   0.747
               HD 1581  HARPS  2454350.72574000      -4.345   0.661
               HD 1581  HARPS  2454350.72645000      -3.267   0.732
               HD 1581  HARPS  2454350.72716000      -2.624   0.753
               HD 1581  HARPS  2454350.72788000      -3.020   0.821
               HD 1581  HARPS  2454364.62124000       1.621   1.370
               HD 1581  HARPS  2454364.62194000      -0.665   1.057
               HD 1581  HARPS  2454364.62265000      -0.636   1.233
               HD 1581  HARPS  2454364.62336000      -0.103   1.458
               HD 1581  HARPS  2454364.62407000      -1.204   1.217
               HD 1581  HARPS  2454364.62478000       2.019   0.959
               HD 1581  HARPS  2454388.71190000       0.380   0.713
               HD 1581  HARPS  2454388.71296000      -0.249   0.546
               HD 1581  HARPS  2454388.71403000      -1.472   0.827
               HD 1581  HARPS  2454388.71507000      -0.827   0.768
               HD 1581  HARPS  2454388.71612000       0.053   0.710
               HD 1581  HARPS  2454388.71718000      -1.177   0.796
               HD 1581  HARPS  2454388.71822000      -0.288   0.756
               HD 1581  HARPS  2454388.71929000       0.780   0.706
               HD 1581  HARPS  2454388.72033000      -0.976   0.750
               HD 1581  HARPS  2454388.72140000      -0.888   0.758
               HD 1581  HARPS  2454391.64594000      -3.970   0.706
               HD 1581  HARPS  2454391.64892000      -2.386   0.835
               HD 1581  HARPS  2454391.65129000      -3.513   0.645
               HD 1581  HARPS  2454391.65371000      -5.126   1.698
               HD 1581  HARPS  2454394.67008000      -1.952   0.516
               HD 1581  HARPS  2454394.67177000      -2.312   0.515
               HD 1581  HARPS  2454394.67355000      -1.888   0.455
               HD 1581  HARPS  2454394.67530000      -1.604   0.445
               HD 1581  HARPS  2454394.67707000      -1.023   0.506
               HD 1581  HARPS  2455017.85792000      -1.858   0.638
               HD 1581  HARPS  2455017.86024000      -2.904   0.587
               HD 1581  HARPS  2455017.86165000      -2.857   0.740
               HD 1581  HARPS  2455017.87859000      -3.210   0.673
               HD 1581  HARPS  2455017.88000000      -2.026   0.819
               HD 1581  HARPS  2455017.88140000      -1.069   0.817
               HD 1581  HARPS  2455017.88513000      -2.295   0.774
               HD 1581  HARPS  2455017.88653000      -4.818   0.757
               HD 1581  HARPS  2455017.88795000      -4.216   0.653
               HD 1581  HARPS  2455017.89470000      -4.058   0.678
               HD 1581  HARPS  2455017.89608000      -0.113   0.749
               HD 1581  HARPS  2455017.92669000      -3.604   0.707
               HD 1581  HARPS  2455019.81586000      -6.267   0.467
               HD 1581  HARPS  2455019.81727000      -3.319   0.438
               HD 1581  HARPS  2455019.81869000      -4.694   0.481
               HD 1581  HARPS  2455019.82064000      -5.931   0.549
               HD 1581  HARPS  2455019.82204000      -6.705   0.506
               HD 1581  HARPS  2455019.82346000      -7.072   0.533
               HD 1581  HARPS  2455019.82531000      -6.890   0.477
               HD 1581  HARPS  2455019.82673000      -2.671   0.419
               HD 1581  HARPS  2455019.82815000      -2.485   0.505
               HD 1581  HARPS  2455019.82995000      -4.837   0.538
               HD 1581  HARPS  2455019.83132000      -0.290   0.644
               HD 1581  HARPS  2455019.83274000       0.278   0.603
               HD 1581  HARPS  2455019.83536000      -4.926   0.522
               HD 1581  HARPS  2455019.85754000      -8.370   0.573
               HD 1581  HARPS  2455019.85896000      -9.048   0.572
               HD 1581  HARPS  2455019.86037000      -9.518   0.534
               HD 1581  HARPS  2455019.86231000      -7.732   0.588
               HD 1581  HARPS  2455019.86372000      -7.368   0.516
               HD 1581  HARPS  2455019.86512000      -6.358   0.514
               HD 1581  HARPS  2455019.86738000      -5.390   0.499
               HD 1581  HARPS  2455019.86878000      -6.678   0.591
               HD 1581  HARPS  2455019.87020000      -6.014   0.529
               HD 1581  HARPS  2455019.87212000      -3.909   0.579
               HD 1581  HARPS  2455019.87353000      -6.826   0.639
               HD 1581  HARPS  2455019.87494000      -3.863   0.661
               HD 1581  HARPS  2455019.87787000      -1.105   0.539
               HD 1581  HARPS  2455019.87930000      -2.824   0.586
               HD 1581  HARPS  2455019.88071000      -4.077   0.457
               HD 1581  HARPS  2455019.88498000      -6.681   0.493
               HD 1581  HARPS  2455019.88639000      -4.692   0.526
               HD 1581  HARPS  2455019.88780000      -7.734   0.580
               HD 1581  HARPS  2455019.89016000      -6.490   0.546
               HD 1581  HARPS  2455019.89158000      -3.942   0.539
               HD 1581  HARPS  2455019.89299000      -3.610   0.546
               HD 1581  HARPS  2455019.89898000      -5.144   0.565
               HD 1581  HARPS  2455019.90376000       2.063   0.542
               HD 1581  HARPS  2455019.90516000      -1.394   0.554
               HD 1581  HARPS  2455019.90658000      -0.043   0.494
               HD 1581  HARPS  2455019.90958000      -5.648   0.523
               HD 1581  HARPS  2455019.91100000      -5.761   0.551
               HD 1581  HARPS  2455019.91240000      -6.999   0.440
               HD 1581  HARPS  2455019.91520000      -3.073   0.504
               HD 1581  HARPS  2455019.91661000      -4.061   0.648
               HD 1581  HARPS  2455019.91802000     -10.976   0.652
               HD 1581  HARPS  2455019.91983000      -3.097   0.475
               HD 1581  HARPS  2455019.92124000      -4.339   0.503
               HD 1581  HARPS  2455019.92265000      -4.385   0.581
               HD 1581  HARPS  2455019.92492000      -2.630   0.625
               HD 1581  HARPS  2455019.92633000      -4.199   0.719
               HD 1581  HARPS  2455019.92775000      -3.148   0.567
               HD 1581  HARPS  2455019.92935000      -4.707   0.658
               HD 1581  HARPS  2455019.93076000      -6.393   0.591
               HD 1581  HARPS  2455019.93216000      -3.484   0.600
               HD 1581  HARPS  2455019.93365000      -5.718   0.844
               HD 1581  HARPS  2455019.93507000      -3.356   0.680
               HD 1581  HARPS  2455019.93648000      -0.890   0.814
               HD 1581  HARPS  2455019.93848000      -4.378   0.688
               HD 1581  HARPS  2455019.93989000       3.880   0.613
               HD 1581  HARPS  2455019.94131000      -1.098   0.663
               HD 1581  HARPS  2455063.73566000      -2.806   0.456
               HD 1581  HARPS  2455063.73981000      -2.977   0.552
               HD 1581  HARPS  2455064.71672000      -7.419   0.525
               HD 1581  HARPS  2455064.71825000      -6.220   0.527
               HD 1581  HARPS  2455064.71976000      -7.521   0.495
               HD 1581  HARPS  2455064.72130000      -3.393   0.569
               HD 1581  HARPS  2455064.72280000      -6.481   0.591
               HD 1581  HARPS  2455064.72437000      -5.718   0.602
               HD 1581  HARPS  2455064.81891000      -5.564   0.688
               HD 1581  HARPS  2455064.82042000      -5.839   0.560
               HD 1581  HARPS  2455064.82194000      -5.358   0.593
               HD 1581  HARPS  2455064.82348000      -5.171   0.522
               HD 1581  HARPS  2455064.82500000      -5.933   0.553
               HD 1581  HARPS  2455064.82653000      -6.240   0.588
               HD 1581  HARPS  2455064.89260000      -4.717   0.559
               HD 1581  HARPS  2455064.89471000      -6.595   0.473
               HD 1581  HARPS  2455064.89682000      -6.611   0.532
               HD 1581  HARPS  2455064.89888000      -6.608   0.448
               HD 1581  HARPS  2455065.84678000      -3.326   0.475
               HD 1581  HARPS  2455065.84879000      -3.296   0.524
               HD 1581  HARPS  2455065.85088000      -3.764   0.527
               HD 1581  HARPS  2455065.85304000      -2.571   0.512
               HD 1581  HARPS  2455066.74872000      -4.360   0.528
               HD 1581  HARPS  2455066.75078000      -2.137   0.533
               HD 1581  HARPS  2455066.75286000      -2.189   0.503
               HD 1581  HARPS  2455066.75500000      -1.538   0.527
               HD 1581  HARPS  2455067.74487000      -2.075   0.492
               HD 1581  HARPS  2455067.74659000      -3.717   0.528
               HD 1581  HARPS  2455067.74832000      -2.012   0.593
               HD 1581  HARPS  2455067.75007000      -3.222   0.566
               HD 1581  HARPS  2455067.75185000      -3.096   0.544
               HD 1581  HARPS  2455067.89985000      -2.507   0.509
               HD 1581  HARPS  2455067.90161000      -3.241   0.374
               HD 1581  HARPS  2455067.90340000       0.570   0.501
               HD 1581  HARPS  2455067.90518000      -2.404   0.456
               HD 1581  HARPS  2455067.90689000      -1.889   0.492
               HD 1581  HARPS  2455068.71791000      -3.037   0.725
               HD 1581  HARPS  2455068.71946000      -3.194   0.651
               HD 1581  HARPS  2455068.72099000      -4.285   0.705
               HD 1581  HARPS  2455068.72253000      -3.615   0.536
               HD 1581  HARPS  2455068.72404000      -3.681   0.546
               HD 1581  HARPS  2455068.72553000      -5.508   0.482
               HD 1581  HARPS  2455068.82910000      -4.845   0.545
               HD 1581  HARPS  2455068.83064000      -2.158   0.522
               HD 1581  HARPS  2455068.83213000      -5.816   0.626
               HD 1581  HARPS  2455068.83362000      -3.929   0.556
               HD 1581  HARPS  2455068.83513000      -5.196   0.488
               HD 1581  HARPS  2455068.83671000      -5.650   0.554
               HD 1581  HARPS  2455068.90292000      -4.076   0.499
               HD 1581  HARPS  2455068.90502000      -3.757   0.496
               HD 1581  HARPS  2455068.90715000      -4.539   0.530
               HD 1581  HARPS  2455068.90926000      -4.216   0.424
               HD 1581  HARPS  2455069.73383000      -2.854   0.465
               HD 1581  HARPS  2455069.73536000      -4.331   0.486
               HD 1581  HARPS  2455069.73690000      -3.029   0.515
               HD 1581  HARPS  2455069.73842000      -1.339   0.432
               HD 1581  HARPS  2455069.73994000      -3.687   0.438
               HD 1581  HARPS  2455069.74147000      -3.740   0.468
               HD 1581  HARPS  2455069.82107000      -4.630   0.488
               HD 1581  HARPS  2455069.82259000      -3.559   0.486
               HD 1581  HARPS  2455069.82412000      -1.831   0.406
               HD 1581  HARPS  2455069.82563000      -4.392   0.454
               HD 1581  HARPS  2455069.82714000      -4.466   0.488
               HD 1581  HARPS  2455069.82864000      -3.446   0.525
               HD 1581  HARPS  2455069.89303000      -2.890   0.479
               HD 1581  HARPS  2455069.89452000      -4.145   0.432
               HD 1581  HARPS  2455069.89605000      -3.972   0.537
               HD 1581  HARPS  2455069.89762000      -1.320   0.448
               HD 1581  HARPS  2455069.89913000      -3.763   0.428
               HD 1581  HARPS  2455069.90063000      -4.992   0.468
               HD 1581  HARPS  2455070.72893000      -4.627   0.504
               HD 1581  HARPS  2455070.73046000      -5.480   0.512
               HD 1581  HARPS  2455070.73199000      -3.790   0.432
               HD 1581  HARPS  2455070.73351000      -4.204   0.543
               HD 1581  HARPS  2455070.73504000      -5.098   0.549
               HD 1581  HARPS  2455070.73658000      -5.231   0.462
               HD 1581  HARPS  2455070.81725000      -2.022   0.589
               HD 1581  HARPS  2455070.81881000      -2.476   0.517
               HD 1581  HARPS  2455070.82031000      -4.072   0.533
               HD 1581  HARPS  2455070.82181000      -1.081   0.530
               HD 1581  HARPS  2455070.82339000      -3.105   0.538
               HD 1581  HARPS  2455070.82487000      -2.756   0.527
               HD 1581  HARPS  2455070.89217000      -3.200   0.581
               HD 1581  HARPS  2455070.89373000      -4.313   0.526
               HD 1581  HARPS  2455070.89522000      -4.414   0.487
               HD 1581  HARPS  2455070.89676000      -5.259   0.545
               HD 1581  HARPS  2455070.89828000      -3.839   0.513
               HD 1581  HARPS  2455070.89979000      -3.307   0.515
               HD 1581  HARPS  2455071.70714000      -6.040   0.555
               HD 1581  HARPS  2455071.70858000      -7.958   0.567
               HD 1581  HARPS  2455071.70996000      -7.443   0.545
               HD 1581  HARPS  2455071.71138000      -4.553   0.497
               HD 1581  HARPS  2455071.71282000      -6.695   0.612
               HD 1581  HARPS  2455071.71428000      -5.270   0.568
               HD 1581  HARPS  2455071.71563000      -3.219   0.474
               HD 1581  HARPS  2455071.79196000      -3.428   0.536
               HD 1581  HARPS  2455071.79338000      -1.859   0.490
               HD 1581  HARPS  2455071.79479000      -3.239   0.486
               HD 1581  HARPS  2455071.79615000      -2.545   0.513
               HD 1581  HARPS  2455071.79761000      -3.264   0.633
               HD 1581  HARPS  2455071.79894000      -3.712   0.609
               HD 1581  HARPS  2455071.80044000      -1.689   0.544
               HD 1581  HARPS  2455071.87694000      -3.370   0.519
               HD 1581  HARPS  2455071.87834000      -2.583   0.528
               HD 1581  HARPS  2455071.87976000      -1.692   0.514
               HD 1581  HARPS  2455071.88119000      -2.340   0.583
               HD 1581  HARPS  2455071.88260000      -3.671   0.539
               HD 1581  HARPS  2455071.88398000      -1.842   0.587
               HD 1581  HARPS  2455071.88536000      -3.036   0.453
               HD 1581  HARPS  2455072.66667000      -4.388   0.738
               HD 1581  HARPS  2455072.66757000      -3.666   0.642
               HD 1581  HARPS  2455072.66845000      -2.489   0.615
               HD 1581  HARPS  2455072.66933000      -2.834   0.577
               HD 1581  HARPS  2455072.67022000      -2.909   0.712
               HD 1581  HARPS  2455072.67110000      -3.020   0.628
               HD 1581  HARPS  2455072.67198000      -4.409   0.658
               HD 1581  HARPS  2455072.67287000      -2.038   0.735
               HD 1581  HARPS  2455072.67375000      -2.175   0.783
               HD 1581  HARPS  2455072.67466000       0.325   0.819
               HD 1581  HARPS  2455072.74950000      -4.969   0.728
               HD 1581  HARPS  2455072.75040000      -4.190   0.565
               HD 1581  HARPS  2455072.75126000      -3.909   0.679
               HD 1581  HARPS  2455072.75216000      -3.516   0.766
               HD 1581  HARPS  2455072.75306000      -2.166   0.864
               HD 1581  HARPS  2455072.75394000      -4.838   0.790
               HD 1581  HARPS  2455072.75484000      -4.696   0.761
               HD 1581  HARPS  2455072.75573000      -6.287   0.716
               HD 1581  HARPS  2455072.75660000      -5.464   0.657
               HD 1581  HARPS  2455072.75748000      -5.447   0.619
               HD 1581  HARPS  2455072.85707000      -3.099   0.557
               HD 1581  HARPS  2455072.85790000      -0.904   0.619
               HD 1581  HARPS  2455072.85873000      -0.516   0.607
               HD 1581  HARPS  2455072.85956000      -3.340   0.733
               HD 1581  HARPS  2455072.86039000      -5.020   0.677
               HD 1581  HARPS  2455072.86122000      -2.432   0.634
               HD 1581  HARPS  2455072.86205000      -1.078   0.725
               HD 1581  HARPS  2455072.86287000      -0.479   0.603
               HD 1581  HARPS  2455072.86371000      -2.222   0.557
               HD 1581  HARPS  2455072.86453000      -3.262   0.661
               HD 1581  HARPS  2455073.70600000      -5.361   0.700
               HD 1581  HARPS  2455073.70689000      -6.474   0.728
               HD 1581  HARPS  2455073.70776000      -6.444   0.799
               HD 1581  HARPS  2455073.70867000      -3.485   0.712
               HD 1581  HARPS  2455073.70958000      -2.088   0.640
               HD 1581  HARPS  2455073.71043000      -2.805   0.592
               HD 1581  HARPS  2455073.71131000      -2.552   0.659
               HD 1581  HARPS  2455073.71223000      -3.501   0.596
               HD 1581  HARPS  2455073.71310000      -4.163   0.581
               HD 1581  HARPS  2455073.71398000      -4.398   0.621
               HD 1581  HARPS  2455073.77930000      -1.667   0.782
               HD 1581  HARPS  2455073.78023000      -1.435   0.587
               HD 1581  HARPS  2455073.78111000      -2.309   0.555
               HD 1581  HARPS  2455073.78200000      -3.163   0.464
               HD 1581  HARPS  2455073.78287000      -2.024   0.609
               HD 1581  HARPS  2455073.78377000      -3.442   0.536
               HD 1581  HARPS  2455073.78465000      -1.597   0.621
               HD 1581  HARPS  2455073.78553000      -4.017   0.598
               HD 1581  HARPS  2455073.78641000      -2.734   0.545
               HD 1581  HARPS  2455073.78729000      -2.245   0.477
               HD 1581  HARPS  2455073.87027000       0.179   0.804
               HD 1581  HARPS  2455073.87113000      -1.673   0.875
               HD 1581  HARPS  2455073.87203000      -1.513   0.673
               HD 1581  HARPS  2455073.87289000       0.401   0.636
               HD 1581  HARPS  2455073.87381000      -1.014   0.689
               HD 1581  HARPS  2455073.87470000      -2.786   0.689
               HD 1581  HARPS  2455073.87558000      -1.386   0.587
               HD 1581  HARPS  2455073.87647000      -1.286   0.519
               HD 1581  HARPS  2455073.87734000      -0.401   0.647
               HD 1581  HARPS  2455073.87823000      -2.200   0.651
               HD 1581  HARPS  2455074.71246000      -2.955   0.921
               HD 1581  HARPS  2455074.71332000      -1.414   0.680
               HD 1581  HARPS  2455074.71414000      -0.567   0.868
               HD 1581  HARPS  2455074.71497000      -1.299   0.766
               HD 1581  HARPS  2455074.71582000      -5.225   0.803
               HD 1581  HARPS  2455074.71664000      -3.291   0.833
               HD 1581  HARPS  2455074.71747000      -0.657   0.648
               HD 1581  HARPS  2455074.71829000       0.126   0.785
               HD 1581  HARPS  2455074.71912000      -1.492   0.738
               HD 1581  HARPS  2455074.71997000      -4.476   0.734
               HD 1581  HARPS  2455074.80411000      -3.331   0.702
               HD 1581  HARPS  2455074.80496000      -3.114   0.714
               HD 1581  HARPS  2455074.80577000      -1.935   0.756
               HD 1581  HARPS  2455074.80662000      -1.286   0.711
               HD 1581  HARPS  2455074.80744000      -2.010   0.589
               HD 1581  HARPS  2455074.80827000      -2.765   0.687
               HD 1581  HARPS  2455074.80909000      -2.607   0.765
               HD 1581  HARPS  2455074.80990000      -3.625   0.695
               HD 1581  HARPS  2455074.81074000      -1.624   0.795
               HD 1581  HARPS  2455074.81155000       0.657   0.832
               HD 1581  HARPS  2455074.87453000      -2.160   0.701
               HD 1581  HARPS  2455074.87538000      -0.982   0.739
               HD 1581  HARPS  2455074.87621000      -2.643   0.798
               HD 1581  HARPS  2455074.87703000      -1.261   0.771
               HD 1581  HARPS  2455074.87788000      -3.699   0.806
               HD 1581  HARPS  2455074.87871000      -4.562   0.617
               HD 1581  HARPS  2455074.87952000      -3.869   0.760
               HD 1581  HARPS  2455074.88035000      -1.285   0.727
               HD 1581  HARPS  2455074.88119000      -1.530   0.681
               HD 1581  HARPS  2455074.88199000      -3.614   0.705
               HD 1581  HARPS  2455075.65222000      -0.535   0.968
               HD 1581  HARPS  2455075.65294000      -0.940   1.034
               HD 1581  HARPS  2455075.65365000      -2.406   0.953
               HD 1581  HARPS  2455075.65437000      -3.676   0.872
               HD 1581  HARPS  2455075.65507000      -3.822   0.913
               HD 1581  HARPS  2455075.65579000      -3.359   0.932
               HD 1581  HARPS  2455075.65650000      -0.928   0.907
               HD 1581  HARPS  2455075.65722000      -2.360   0.990
               HD 1581  HARPS  2455075.65793000      -4.322   0.869
               HD 1581  HARPS  2455075.73749000      -1.451   0.987
               HD 1581  HARPS  2455075.73818000      -0.880   0.927
               HD 1581  HARPS  2455075.73891000      -2.163   0.851
               HD 1581  HARPS  2455075.73963000      -2.621   1.085
               HD 1581  HARPS  2455075.74033000      -4.830   0.834
               HD 1581  HARPS  2455075.74104000      -3.378   0.911
               HD 1581  HARPS  2455075.74175000      -2.165   0.944
               HD 1581  HARPS  2455075.74245000      -1.323   0.962
               HD 1581  HARPS  2455075.74317000      -2.552   0.898
               HD 1581  HARPS  2455075.84898000      -1.611   0.918
               HD 1581  HARPS  2455075.84969000      -2.869   0.833
               HD 1581  HARPS  2455075.85039000      -1.802   0.678
               HD 1581  HARPS  2455075.85110000       0.882   0.799
               HD 1581  HARPS  2455075.85182000       0.667   0.798
               HD 1581  HARPS  2455075.85252000      -0.702   0.987
               HD 1581  HARPS  2455075.85325000      -3.615   1.030
               HD 1581  HARPS  2455075.85396000      -2.918   1.081
               HD 1581  HARPS  2455075.85467000      -1.982   0.987
               HD 1581  HARPS  2455076.69530000      -1.767   1.224
               HD 1581  HARPS  2455076.69602000      -1.128   2.249
               HD 1581  HARPS  2455076.69673000      -3.104   1.112
               HD 1581  HARPS  2455076.69744000      -3.967   1.221
               HD 1581  HARPS  2455076.69813000      -2.017   1.602
               HD 1581  HARPS  2455076.69888000      -3.811   1.818
               HD 1581  HARPS  2455076.69958000      -5.877   2.185
               HD 1581  HARPS  2455076.70028000      -2.622   1.723
               HD 1581  HARPS  2455076.70101000      -5.091   1.576
               HD 1581  HARPS  2455076.79341000      -3.458   1.233
               HD 1581  HARPS  2455076.79414000      -1.947   1.212
               HD 1581  HARPS  2455076.79484000      -3.081   1.083
               HD 1581  HARPS  2455076.79557000      -2.372   0.955
               HD 1581  HARPS  2455076.79627000      -6.186   1.282
               HD 1581  HARPS  2455076.79699000      -5.194   1.280
               HD 1581  HARPS  2455076.79772000      -3.508   1.144
               HD 1581  HARPS  2455076.79842000      -2.764   1.173
               HD 1581  HARPS  2455076.79914000      -3.940   1.170
               HD 1581  HARPS  2455076.87324000      -2.824   1.258
               HD 1581  HARPS  2455076.87397000      -4.140   1.115
               HD 1581  HARPS  2455076.87466000      -0.759   0.933
               HD 1581  HARPS  2455076.87538000      -1.719   1.292
               HD 1581  HARPS  2455076.87611000      -7.019   1.621
               HD 1581  HARPS  2455076.87680000      -4.335   1.416
               HD 1581  HARPS  2455076.87752000      -1.229   1.308
               HD 1581  HARPS  2455076.87824000      -1.772   1.596
               HD 1581  HARPS  2455076.87895000      -5.611   1.355
               HD 1581  HARPS  2455077.68869000      -4.016   1.035
               HD 1581  HARPS  2455077.68942000      -2.776   0.938
               HD 1581  HARPS  2455077.69015000      -5.878   0.832
               HD 1581  HARPS  2455077.69085000      -4.349   0.883
               HD 1581  HARPS  2455077.69157000      -4.190   0.904
               HD 1581  HARPS  2455077.69229000      -2.268   0.759
               HD 1581  HARPS  2455077.69299000      -4.492   0.660
               HD 1581  HARPS  2455077.69371000      -5.298   0.686
               HD 1581  HARPS  2455077.69442000      -5.159   0.690
               HD 1581  HARPS  2455077.77227000      -4.060   0.861
               HD 1581  HARPS  2455077.77322000      -5.152   0.603
               HD 1581  HARPS  2455077.77394000      -4.380   0.711
               HD 1581  HARPS  2455077.77465000      -4.410   0.818
               HD 1581  HARPS  2455077.77538000      -4.607   0.829
               HD 1581  HARPS  2455077.77608000      -6.573   0.872
               HD 1581  HARPS  2455077.77680000      -6.080   1.017
               HD 1581  HARPS  2455077.77752000      -1.977   0.804
               HD 1581  HARPS  2455077.77824000      -3.416   0.718
               HD 1581  HARPS  2455077.85498000      -3.659   0.710
               HD 1581  HARPS  2455077.85572000      -2.650   0.727
               HD 1581  HARPS  2455077.85641000      -3.677   0.806
               HD 1581  HARPS  2455077.85714000      -5.715   0.733
               HD 1581  HARPS  2455077.85785000      -3.650   0.872
               HD 1581  HARPS  2455077.85856000      -2.389   0.601
               HD 1581  HARPS  2455077.85927000      -3.620   0.745
               HD 1581  HARPS  2455077.85997000      -3.903   1.193
               HD 1581  HARPS  2455077.86070000      -1.546   1.583
               HD 1581  HARPS  2455078.67299000      -3.915   0.891
               HD 1581  HARPS  2455078.67370000      -2.964   1.005
               HD 1581  HARPS  2455078.67441000      -2.694   1.128
               HD 1581  HARPS  2455078.67513000      -3.205   1.184
               HD 1581  HARPS  2455078.67585000      -2.725   1.087
               HD 1581  HARPS  2455078.67656000      -3.565   1.023
               HD 1581  HARPS  2455078.67728000      -4.744   0.883
               HD 1581  HARPS  2455078.67799000      -4.206   0.822
               HD 1581  HARPS  2455078.67869000      -5.692   0.793
               HD 1581  HARPS  2455079.79219000      -7.473   0.558
               HD 1581  HARPS  2455079.79361000      -3.489   0.584
               HD 1581  HARPS  2455079.79501000      -4.091   0.549
               HD 1581  HARPS  2455079.79638000      -4.903   0.494
               HD 1581  HARPS  2455079.79787000      -4.047   0.554
               HD 1581  HARPS  2455079.79926000      -4.672   0.642
               HD 1581  HARPS  2455079.80066000      -3.846   0.558
               HD 1581  HARPS  2455079.80206000      -4.109   0.535
               HD 1581  HARPS  2455079.80345000      -4.234   0.644
               HD 1581  HARPS  2455095.65880000      -2.606   0.747
               HD 1581  HARPS  2455095.65950000      -3.284   0.699
               HD 1581  HARPS  2455095.66022000      -2.681   0.783
               HD 1581  HARPS  2455095.66094000      -4.009   0.758
               HD 1581  HARPS  2455095.66166000      -5.644   0.806
               HD 1581  HARPS  2455095.66238000      -6.823   0.729
               HD 1581  HARPS  2455095.66310000      -6.377   0.821
               HD 1581  HARPS  2455095.66382000      -2.785   0.764
               HD 1581  HARPS  2455095.66454000      -1.231   0.715
               HD 1581  HARPS  2455095.66526000      -3.663   0.766
               HD 1581  HARPS  2455095.66597000      -6.828   0.773
               HD 1581  HARPS  2455095.66670000      -5.654   0.738
               HD 1581  HARPS  2455095.66740000      -3.319   0.740
               HD 1581  HARPS  2455095.66814000      -1.440   0.722
               HD 1581  HARPS  2455095.66885000      -0.461   0.659
               HD 1581  HARPS  2455095.66955000      -2.824   0.779
               HD 1581  HARPS  2455095.67028000      -6.601   0.722
               HD 1581  HARPS  2455095.67100000      -4.277   0.817
               HD 1581  HARPS  2455095.74082000      -5.559   0.722
               HD 1581  HARPS  2455095.74155000      -5.381   0.667
               HD 1581  HARPS  2455095.74227000      -5.419   0.778
               HD 1581  HARPS  2455095.74298000      -5.868   0.722
               HD 1581  HARPS  2455095.74370000      -7.638   0.668
               HD 1581  HARPS  2455095.74442000      -3.640   0.680
               HD 1581  HARPS  2455095.74513000      -5.624   0.685
               HD 1581  HARPS  2455095.74584000      -4.605   0.683
               HD 1581  HARPS  2455095.74656000      -6.249   0.716
               HD 1581  HARPS  2455095.74728000      -4.825   0.801
               HD 1581  HARPS  2455095.74801000      -4.576   0.712
               HD 1581  HARPS  2455095.74871000      -4.507   0.755
               HD 1581  HARPS  2455095.74942000      -3.484   0.757
               HD 1581  HARPS  2455095.75014000      -5.154   0.640
               HD 1581  HARPS  2455095.75086000      -6.124   0.717
               HD 1581  HARPS  2455095.75159000      -4.798   0.857
               HD 1581  HARPS  2455095.75230000      -3.361   0.698
               HD 1581  HARPS  2455095.75302000      -4.354   0.670
               HD 1581  HARPS  2455095.81990000      -6.531   0.695
               HD 1581  HARPS  2455095.82075000      -4.882   0.677
               HD 1581  HARPS  2455095.82158000      -4.082   0.589
               HD 1581  HARPS  2455095.82241000      -3.943   0.568
               HD 1581  HARPS  2455095.82323000      -3.634   0.570
               HD 1581  HARPS  2455095.82408000      -4.656   0.609
               HD 1581  HARPS  2455095.82492000      -7.069   0.663
               HD 1581  HARPS  2455095.82575000      -3.219   0.720
               HD 1581  HARPS  2455095.82659000      -3.398   0.755
               HD 1581  HARPS  2455095.82742000      -2.171   0.628
               HD 1581  HARPS  2455095.82825000      -3.574   0.638
               HD 1581  HARPS  2455095.82907000      -4.525   0.691
               HD 1581  HARPS  2455095.82990000      -3.921   0.696
               HD 1581  HARPS  2455095.83074000      -3.260   0.766
               HD 1581  HARPS  2455095.83156000      -2.885   0.682
               HD 1581  HARPS  2455096.61935000      -1.650   0.553
               HD 1581  HARPS  2455096.62235000      -3.734   0.471
               HD 1581  HARPS  2455096.62509000      -3.642   0.409
               HD 1581  HARPS  2455096.62764000      -2.576   0.503
               HD 1581  HARPS  2455096.71359000      -2.748   0.446
               HD 1581  HARPS  2455096.71629000      -3.306   0.426
               HD 1581  HARPS  2455096.79607000      -2.611   0.481
               HD 1581  HARPS  2455096.79878000      -2.093   0.477
               HD 1581  HARPS  2455097.65546000      -5.190   0.424
               HD 1581  HARPS  2455097.65699000      -4.831   0.501
               HD 1581  HARPS  2455097.65849000      -5.504   0.500
               HD 1581  HARPS  2455097.66003000      -5.330   0.462
               HD 1581  HARPS  2455097.66155000      -4.778   0.416
               HD 1581  HARPS  2455097.66308000      -4.094   0.509
               HD 1581  HARPS  2455097.73448000      -4.223   0.530
               HD 1581  HARPS  2455097.73598000      -3.314   0.562
               HD 1581  HARPS  2455097.73754000      -3.368   0.513
               HD 1581  HARPS  2455097.73908000      -3.733   0.477
               HD 1581  HARPS  2455097.74060000      -2.919   0.486
               HD 1581  HARPS  2455097.74213000      -2.592   0.605
               HD 1581  HARPS  2455098.65061000       0.427   0.435
               HD 1581  HARPS  2455098.65218000      -0.674   0.403
               HD 1581  HARPS  2455098.65367000      -0.680   0.504
               HD 1581  HARPS  2455098.65518000       0.182   0.398
               HD 1581  HARPS  2455098.65671000      -1.822   0.378
               HD 1581  HARPS  2455098.65824000      -0.155   0.394
               HD 1581  HARPS  2455098.72731000      -2.147   0.433
               HD 1581  HARPS  2455098.72885000      -2.777   0.376
               HD 1581  HARPS  2455098.73037000      -1.448   0.385
               HD 1581  HARPS  2455098.73191000      -4.255   0.409
               HD 1581  HARPS  2455098.73341000      -1.784   0.387
               HD 1581  HARPS  2455098.73495000      -2.646   0.390
               HD 1581  HARPS  2455098.80072000      -3.487   0.464
               HD 1581  HARPS  2455098.80226000      -4.797   0.403
               HD 1581  HARPS  2455098.80378000      -2.628   0.514
               HD 1581  HARPS  2455098.80530000      -4.733   0.486
               HD 1581  HARPS  2455098.80682000      -5.059   0.454
               HD 1581  HARPS  2455098.80836000      -2.882   0.457
               HD 1581  HARPS  2455099.63599000      -4.897   0.458
               HD 1581  HARPS  2455099.63750000      -3.189   0.449
               HD 1581  HARPS  2455099.63905000      -5.123   0.417
               HD 1581  HARPS  2455099.64061000      -5.268   0.450
               HD 1581  HARPS  2455099.64211000      -3.640   0.416
               HD 1581  HARPS  2455099.64361000      -4.974   0.390
               HD 1581  HARPS  2455099.71507000      -7.115   0.435
               HD 1581  HARPS  2455099.71660000      -5.325   0.534
               HD 1581  HARPS  2455099.71813000      -4.556   0.513
               HD 1581  HARPS  2455099.71965000      -4.172   0.450
               HD 1581  HARPS  2455099.72117000      -7.377   0.467
               HD 1581  HARPS  2455099.72270000      -3.876   0.437
               HD 1581  HARPS  2455099.79280000      -4.075   0.426
               HD 1581  HARPS  2455099.79427000      -2.844   0.421
               HD 1581  HARPS  2455099.79585000      -2.585   0.531
               HD 1581  HARPS  2455099.79736000      -3.496   0.465
               HD 1581  HARPS  2455099.79888000      -3.069   0.472
               HD 1581  HARPS  2455099.80039000      -2.670   0.398
               HD 1581  HARPS  2455100.62333000      -2.812   0.545
               HD 1581  HARPS  2455100.62486000      -2.718   0.457
               HD 1581  HARPS  2455100.62638000      -4.784   0.467
               HD 1581  HARPS  2455100.62791000      -3.149   0.466
               HD 1581  HARPS  2455100.62943000      -3.080   0.532
               HD 1581  HARPS  2455100.63100000      -3.166   0.587
               HD 1581  HARPS  2455100.68942000      -1.441   0.484
               HD 1581  HARPS  2455100.69093000      -3.096   0.559
               HD 1581  HARPS  2455100.69245000      -2.702   0.449
               HD 1581  HARPS  2455100.69400000      -1.413   0.472
               HD 1581  HARPS  2455100.69551000      -2.007   0.470
               HD 1581  HARPS  2455100.69705000      -2.055   0.517
               HD 1581  HARPS  2455100.81524000      -1.238   0.582
               HD 1581  HARPS  2455100.81679000      -2.317   0.603
               HD 1581  HARPS  2455100.81831000      -0.900   0.635
               HD 1581  HARPS  2455100.81980000      -2.222   0.639
               HD 1581  HARPS  2455100.82134000      -2.768   0.728
               HD 1581  HARPS  2455100.82293000      -0.616   0.708
               HD 1581  HARPS  2455101.62285000       1.069   0.869
               HD 1581  HARPS  2455101.62438000      -4.736   0.884
               HD 1581  HARPS  2455101.62591000      -0.618   0.628
               HD 1581  HARPS  2455101.62744000       0.432   0.646
               HD 1581  HARPS  2455101.62899000      -0.480   0.670
               HD 1581  HARPS  2455101.63050000       1.068   0.651
               HD 1581  HARPS  2455101.71058000      -4.649   0.588
               HD 1581  HARPS  2455101.71209000      -1.039   0.724
               HD 1581  HARPS  2455101.71361000      -3.861   0.659
               HD 1581  HARPS  2455101.71518000      -4.671   0.705
               HD 1581  HARPS  2455101.71666000      -2.379   0.591
               HD 1581  HARPS  2455101.71816000      -2.040   0.711
               HD 1581  HARPS  2455101.78153000      -2.001   0.746
               HD 1581  HARPS  2455101.78303000      -4.147   0.756
               HD 1581  HARPS  2455101.78456000      -2.435   0.604
               HD 1581  HARPS  2455101.78608000      -0.554   0.680
               HD 1581  HARPS  2455101.78762000      -3.686   0.539
               HD 1581  HARPS  2455101.78912000      -0.208   0.652
               HD 1581  HARPS  2455102.61214000      -3.548   0.736
               HD 1581  HARPS  2455102.61368000      -2.833   0.519
               HD 1581  HARPS  2455102.61524000      -2.910   0.577
               HD 1581  HARPS  2455102.61673000      -2.335   0.577
               HD 1581  HARPS  2455102.61815000      -3.634   0.596
               HD 1581  HARPS  2455102.61977000      -2.110   0.543
               HD 1581  HARPS  2455104.59094000      -2.742   0.478
               HD 1581  HARPS  2455104.59244000      -2.446   0.533
               HD 1581  HARPS  2455104.59399000      -1.089   0.429
               HD 1581  HARPS  2455104.59552000      -2.228   0.556
               HD 1581  HARPS  2455104.59699000      -2.516   0.622
               HD 1581  HARPS  2455104.59856000      -1.171   0.597
               HD 1581  HARPS  2455104.66480000      -2.846   0.545
               HD 1581  HARPS  2455104.66628000      -2.519   0.598
               HD 1581  HARPS  2455104.66781000      -2.661   0.473
               HD 1581  HARPS  2455104.66936000      -2.842   0.513
               HD 1581  HARPS  2455104.67088000      -3.396   0.497
               HD 1581  HARPS  2455104.67242000      -2.770   0.537
               HD 1581  HARPS  2455104.77794000      -2.466   0.501
               HD 1581  HARPS  2455104.77944000      -1.583   0.494
               HD 1581  HARPS  2455104.78097000      -1.861   0.474
               HD 1581  HARPS  2455104.78254000      -2.165   0.385
               HD 1581  HARPS  2455104.78405000      -1.723   0.507
               HD 1581  HARPS  2455104.78558000      -3.371   0.447
               HD 1581  HARPS  2455105.59556000      -4.631   0.769
               HD 1581  HARPS  2455105.59710000      -5.801   0.657
               HD 1581  HARPS  2455105.59859000      -2.959   0.669
               HD 1581  HARPS  2455105.60016000      -4.258   0.681
               HD 1581  HARPS  2455105.60161000      -4.726   1.004
               HD 1581  HARPS  2455105.60323000      -4.136   0.972
               HD 1581  HARPS  2455105.67340000      -5.384   1.152
               HD 1581  HARPS  2455110.56652000      -4.588   0.552
               HD 1581  HARPS  2455110.56819000      -3.257   0.505
               HD 1581  HARPS  2455110.57000000      -3.463   0.576
               HD 1581  HARPS  2455110.57181000      -4.374   0.712
               HD 1581  HARPS  2455110.57325000      -4.645   1.087
               HD 1581  HARPS  2455111.57102000      -4.693   0.393
               HD 1581  HARPS  2455113.58316000      -7.037   0.445
               HD 1581  HARPS  2455113.66836000      -3.842   0.391
               HD 1581  HARPS  2455113.67043000      -5.560   0.468
               HD 1581  HARPS  2455113.67256000      -2.659   0.485
               HD 1581  HARPS  2455113.67466000      -5.702   0.469
               HD 1581  HARPS  2455116.73815000      -2.465   0.496
               HD 1581  HARPS  2455116.74026000      -2.337   0.560
               HD 1581  HARPS  2455116.74238000      -1.185   0.465
               HD 1581  HARPS  2455116.74445000      -2.825   0.595
               HD 1581  HARPS  2455121.55619000      -2.058   0.842
               HD 1581  HARPS  2455121.55691000      -3.440   1.034
               HD 1581  HARPS  2455121.55765000      -2.421   0.778
               HD 1581  HARPS  2455121.55837000      -1.563   0.977
               HD 1581  HARPS  2455121.55909000      -3.378   0.780
               HD 1581  HARPS  2455121.55979000      -0.933   0.946
               HD 1581  HARPS  2455121.56054000      -1.067   0.718
               HD 1581  HARPS  2455121.56123000      -1.488   0.744
               HD 1581  HARPS  2455121.56199000      -2.996   1.062
               HD 1581  HARPS  2455121.56269000      -2.337   0.903
               HD 1581  HARPS  2455121.65648000      -3.772   0.662
               HD 1581  HARPS  2455121.65752000      -2.948   0.671
               HD 1581  HARPS  2455121.65857000      -1.927   0.614
               HD 1581  HARPS  2455121.65963000      -4.603   0.699
               HD 1581  HARPS  2455121.66070000      -3.516   0.753
               HD 1581  HARPS  2455121.77690000      -3.079   0.506
               HD 1581  HARPS  2455121.77897000      -4.708   0.559
               HD 1581  HARPS  2455121.78116000      -3.766   0.538
               HD 1581  HARPS  2455121.78324000      -4.484   0.488
               HD 1581  HARPS  2455122.51869000      -4.217   0.573
               HD 1581  HARPS  2455122.52076000      -4.001   0.556
               HD 1581  HARPS  2455122.52282000      -3.207   0.637
               HD 1581  HARPS  2455122.52503000      -3.653   0.575
               HD 1581  HARPS  2455123.55957000      -5.194   0.595
               HD 1581  HARPS  2455123.56131000      -4.247   0.496
               HD 1581  HARPS  2455123.56303000      -5.299   0.549
               HD 1581  HARPS  2455123.56485000      -4.451   0.564
               HD 1581  HARPS  2455123.56656000      -4.866   0.630
               HD 1581  HARPS  2455123.66040000      -4.718   0.568
               HD 1581  HARPS  2455123.66250000      -4.663   0.546
               HD 1581  HARPS  2455123.66458000      -2.922   0.514
               HD 1581  HARPS  2455123.66673000      -4.456   0.528
               HD 1581  HARPS  2455123.77209000      -4.494   0.486
               HD 1581  HARPS  2455123.77385000      -4.865   0.526
               HD 1581  HARPS  2455123.77561000      -5.718   0.576
               HD 1581  HARPS  2455123.77736000      -4.825   0.444
               HD 1581  HARPS  2455123.77911000      -5.649   0.480
               HD 1581  HARPS  2455124.51124000      -6.037   0.442
               HD 1581  HARPS  2455124.51297000      -6.020   0.521
               HD 1581  HARPS  2455124.51475000      -5.612   0.451
               HD 1581  HARPS  2455124.51652000      -7.688   0.422
               HD 1581  HARPS  2455124.51823000      -6.144   0.488
               HD 1581  HARPS  2455124.63552000      -3.422   0.383
               HD 1581  HARPS  2455124.76622000      -4.268   0.539
               HD 1581  HARPS  2455124.76793000      -5.629   0.550
               HD 1581  HARPS  2455124.76970000      -5.706   0.497
               HD 1581  HARPS  2455124.77146000      -4.396   0.507
               HD 1581  HARPS  2455124.77329000      -6.059   0.544
               HD 1581  HARPS  2455125.54588000      -7.563   0.489
               HD 1581  HARPS  2455125.54798000      -7.849   0.471
               HD 1581  HARPS  2455125.55013000      -5.495   0.491
               HD 1581  HARPS  2455125.55216000      -5.195   0.450
               HD 1581  HARPS  2455125.74925000      -6.888   0.440
               HD 1581  HARPS  2455125.75106000      -5.764   0.528
               HD 1581  HARPS  2455125.75283000      -4.463   0.579
               HD 1581  HARPS  2455125.75457000      -4.850   0.487
               HD 1581  HARPS  2455125.75634000      -4.595   0.459
               HD 1581  HARPS  2455126.52136000      -2.266   0.526
               HD 1581  HARPS  2455126.52348000      -5.668   0.403
               HD 1581  HARPS  2455126.52552000      -1.581   0.460
               HD 1581  HARPS  2455126.52768000      -4.006   0.600
               HD 1581  HARPS  2455126.63914000      -3.876   0.471
               HD 1581  HARPS  2455126.64091000      -4.228   0.448
               HD 1581  HARPS  2455126.64264000      -5.381   0.505
               HD 1581  HARPS  2455126.64441000      -4.084   0.484
               HD 1581  HARPS  2455126.64621000      -5.120   0.479
               HD 1581  HARPS  2455126.75213000      -5.389   0.563
               HD 1581  HARPS  2455126.75434000      -4.077   0.384
               HD 1581  HARPS  2455126.75635000      -5.085   0.471
               HD 1581  HARPS  2455126.75852000      -2.608   0.458
               HD 1581  HARPS  2455127.54372000      -4.096   0.503
               HD 1581  HARPS  2455127.54657000      -1.882   0.418
               HD 1581  HARPS  2455127.54802000      -3.313   0.526
               HD 1581  HARPS  2455127.54938000      -2.823   0.421
               HD 1581  HARPS  2455127.55078000      -3.366   0.402
               HD 1581  HARPS  2455127.55223000      -4.295   0.466
               HD 1581  HARPS  2455127.55364000      -3.869   0.418
               HD 1581  HARPS  2455128.52745000      -5.127   0.450
               HD 1581  HARPS  2455128.52900000      -6.654   0.457
               HD 1581  HARPS  2455128.53053000      -6.203   0.446
               HD 1581  HARPS  2455128.53205000      -4.565   0.443
               HD 1581  HARPS  2455128.53357000      -6.311   0.469
               HD 1581  HARPS  2455128.53512000      -2.850   0.447
               HD 1581  HARPS  2455128.64839000      -4.426   0.526
               HD 1581  HARPS  2455128.64995000      -4.001   0.472
               HD 1581  HARPS  2455128.65144000      -1.576   0.486
               HD 1581  HARPS  2455128.65297000      -4.104   0.557
               HD 1581  HARPS  2455128.65448000      -2.674   0.496
               HD 1581  HARPS  2455128.65604000      -3.351   0.490
               HD 1581  HARPS  2455128.76469000      -3.440   0.518
               HD 1581  HARPS  2455128.76642000      -4.431   0.560
               HD 1581  HARPS  2455128.76818000      -2.554   0.456
               HD 1581  HARPS  2455128.76995000      -3.071   0.458
               HD 1581  HARPS  2455129.50952000      -3.945   0.488
               HD 1581  HARPS  2455129.51103000      -6.435   0.471
               HD 1581  HARPS  2455129.51259000      -4.825   0.533
               HD 1581  HARPS  2455129.51410000      -4.515   0.511
               HD 1581  HARPS  2455129.51564000      -5.178   0.454
               HD 1581  HARPS  2455129.51715000      -5.289   0.444
               HD 1581  HARPS  2455129.62887000      -3.256   0.521
               HD 1581  HARPS  2455129.63040000      -4.879   0.454
               HD 1581  HARPS  2455129.63195000      -2.405   0.482
               HD 1581  HARPS  2455129.63346000      -5.796   0.555
               HD 1581  HARPS  2455129.63499000      -2.954   0.413
               HD 1581  HARPS  2455129.63656000      -2.723   0.436
               HD 1581  HARPS  2455129.76531000      -4.870   0.566
               HD 1581  HARPS  2455129.76680000      -3.654   0.528
               HD 1581  HARPS  2455129.76836000      -4.303   0.546
               HD 1581  HARPS  2455129.76995000      -4.048   0.582
               HD 1581  HARPS  2455129.77139000      -4.476   0.491
               HD 1581  HARPS  2455129.77293000      -4.598   0.518
               HD 1581  HARPS  2455132.50973000      -1.816   0.502
               HD 1581  HARPS  2455132.51123000      -3.355   0.421
               HD 1581  HARPS  2455132.51278000      -3.407   0.665
               HD 1581  HARPS  2455132.51430000      -2.903   0.448
               HD 1581  HARPS  2455132.51586000      -4.018   0.533
               HD 1581  HARPS  2455132.51741000      -2.059   0.599
               HD 1581  HARPS  2455132.64466000      -1.680   0.459
               HD 1581  HARPS  2455132.64616000      -1.238   0.439
               HD 1581  HARPS  2455132.64769000      -2.162   0.380
               HD 1581  HARPS  2455132.64922000      -1.666   0.423
               HD 1581  HARPS  2455132.65072000      -0.445   0.455
               HD 1581  HARPS  2455132.65225000      -2.810   0.465
               HD 1581  HARPS  2455132.76042000      -1.350   0.498
               HD 1581  HARPS  2455132.76189000      -1.931   0.495
               HD 1581  HARPS  2455132.76347000      -1.718   0.488
               HD 1581  HARPS  2455132.76495000      -2.081   0.461
               HD 1581  HARPS  2455132.76648000      -3.431   0.453
               HD 1581  HARPS  2455132.76801000      -1.569   0.452
               HD 1581  HARPS  2455133.53250000      -3.044   0.653
               HD 1581  HARPS  2455133.53394000      -3.209   0.575
               HD 1581  HARPS  2455133.53547000      -3.071   0.616
               HD 1581  HARPS  2455133.53705000      -4.976   0.570
               HD 1581  HARPS  2455133.53860000      -1.568   0.623
               HD 1581  HARPS  2455133.54007000      -2.835   0.622
               HD 1581  HARPS  2455133.63506000      -2.068   0.486
               HD 1581  HARPS  2455133.63661000      -2.156   0.512
               HD 1581  HARPS  2455133.63810000      -2.213   0.553
               HD 1581  HARPS  2455133.63963000      -1.895   0.511
               HD 1581  HARPS  2455133.64120000      -3.402   0.586
               HD 1581  HARPS  2455133.64274000      -1.268   0.531
               HD 1581  HARPS  2455133.74655000      -2.523   0.549
               HD 1581  HARPS  2455133.74806000      -3.213   0.477
               HD 1581  HARPS  2455133.74962000      -3.969   0.472
               HD 1581  HARPS  2455133.75112000      -1.312   0.577
               HD 1581  HARPS  2455133.75265000      -3.473   0.435
               HD 1581  HARPS  2455133.75419000      -1.296   0.610
               HD 1581  HARPS  2455134.52803000      -3.869   0.535
               HD 1581  HARPS  2455134.52956000      -3.531   0.517
               HD 1581  HARPS  2455134.53106000      -4.518   0.551
               HD 1581  HARPS  2455134.53262000      -6.672   0.480
               HD 1581  HARPS  2455134.53414000      -4.388   0.462
               HD 1581  HARPS  2455134.53562000      -5.335   0.513
               HD 1581  HARPS  2455134.72740000      -2.113   0.718
               HD 1581  HARPS  2455134.72892000      -2.116   0.747
               HD 1581  HARPS  2455134.73044000      -3.344   0.466
               HD 1581  HARPS  2455134.73198000      -2.523   0.548
               HD 1581  HARPS  2455134.73353000      -4.696   0.546
               HD 1581  HARPS  2455134.73507000      -3.899   0.507
               HD 1581  HARPS  2455135.63140000      -2.304   0.543
               HD 1581  HARPS  2455135.63246000      -1.665   0.512
               HD 1581  HARPS  2455135.63354000      -0.855   0.658
               HD 1581  HARPS  2455135.63461000      -0.993   0.548
               HD 1581  HARPS  2455135.63569000      -1.799   0.588
               HD 1581  HARPS  2455135.63675000      -1.991   0.632
               HD 1581  HARPS  2455135.63783000      -2.426   0.635
               HD 1581  HARPS  2455135.63888000      -2.989   0.609
               HD 1581  HARPS  2455135.63991000      -1.134   0.589
               HD 1581  HARPS  2455135.64104000      -0.337   0.638
               HD 1581  HARPS  2455135.74098000      -4.103   0.540
               HD 1581  HARPS  2455135.74251000      -2.751   0.568
               HD 1581  HARPS  2455135.74402000      -5.039   0.565
               HD 1581  HARPS  2455135.74554000      -2.479   0.450
               HD 1581  HARPS  2455135.74708000      -3.491   0.439
               HD 1581  HARPS  2455135.74860000      -2.874   0.488
               HD 1581  HARPS  2455136.53092000      -6.162   0.521
               HD 1581  HARPS  2455136.53238000      -4.452   0.495
               HD 1581  HARPS  2455136.53391000      -5.988   0.510
               HD 1581  HARPS  2455136.53545000      -5.412   0.501
               HD 1581  HARPS  2455136.53697000      -4.389   0.498
               HD 1581  HARPS  2455136.53847000      -6.027   0.523
               HD 1581  HARPS  2455136.62520000      -2.501   1.080
               HD 1581  HARPS  2455136.62640000      -1.001   0.538
               HD 1581  HARPS  2455136.62785000      -2.656   0.679
               HD 1581  HARPS  2455136.62949000      -1.501   0.742
               HD 1581  HARPS  2455136.63093000      -1.415   0.811
               HD 1581  HARPS  2455136.63258000      -0.383   0.774
               HD 1581  HARPS  2455136.71699000      -0.902   1.372
               HD 1581  HARPS  2455136.71859000       0.682   2.728
               HD 1581  HARPS  2455136.71992000      -1.621   0.708
               HD 1581  HARPS  2455136.72097000       1.231   3.339
               HD 1581  HARPS  2455136.72292000      -0.827   0.510
               HD 1581  HARPS  2455136.72423000      -2.564   0.883
               HD 1581  HARPS  2455137.49682000      -2.756   0.483
               HD 1581  HARPS  2455137.49832000      -4.583   0.545
               HD 1581  HARPS  2455137.49987000      -1.870   0.555
               HD 1581  HARPS  2455137.50136000      -1.948   0.473
               HD 1581  HARPS  2455137.50293000      -2.598   0.495
               HD 1581  HARPS  2455137.50444000      -1.661   0.579
               HD 1581  HARPS  2455137.64072000      -3.222   0.505
               HD 1581  HARPS  2455137.64225000      -2.266   0.501
               HD 1581  HARPS  2455137.64380000      -4.228   0.519
               HD 1581  HARPS  2455137.64530000      -3.715   0.443
               HD 1581  HARPS  2455137.64683000      -3.250   0.431
               HD 1581  HARPS  2455137.64837000      -2.657   0.510
               HD 1581  HARPS  2455137.72068000      -3.274   0.538
               HD 1581  HARPS  2455137.72173000      -3.352   0.613
               HD 1581  HARPS  2455137.72278000      -5.396   0.627
               HD 1581  HARPS  2455137.72386000      -5.646   0.523
               HD 1581  HARPS  2455137.72493000      -3.076   0.588
               HD 1581  HARPS  2455137.72600000      -4.008   0.653
               HD 1581  HARPS  2455138.52376000      -4.332   0.478
               HD 1581  HARPS  2455138.52529000      -2.271   0.459
               HD 1581  HARPS  2455138.52684000      -2.883   0.470
               HD 1581  HARPS  2455138.52835000      -3.364   0.544
               HD 1581  HARPS  2455138.52988000      -3.253   0.482
               HD 1581  HARPS  2455138.53141000      -2.300   0.484
               HD 1581  HARPS  2455138.64412000      -2.938   0.494
               HD 1581  HARPS  2455138.64554000      -3.402   0.450
               HD 1581  HARPS  2455138.64694000      -4.303   0.467
               HD 1581  HARPS  2455138.64838000      -3.819   0.437
               HD 1581  HARPS  2455138.64975000      -2.604   0.478
               HD 1581  HARPS  2455138.65118000      -4.568   0.532
               HD 1581  HARPS  2455138.73052000      -2.005   0.556
               HD 1581  HARPS  2455138.73192000      -4.356   0.522
               HD 1581  HARPS  2455138.73335000      -1.394   0.538
               HD 1581  HARPS  2455138.73478000      -0.762   0.592
               HD 1581  HARPS  2455138.73615000      -4.245   0.544
               HD 1581  HARPS  2455138.73753000      -3.717   0.565
               HD 1581  HARPS  2455139.50823000      -2.830   0.628
               HD 1581  HARPS  2455139.50971000      -4.405   0.679
               HD 1581  HARPS  2455139.51126000      -2.645   0.721
               HD 1581  HARPS  2455139.51281000      -4.194   0.684
               HD 1581  HARPS  2455139.51428000      -5.108   0.495
               HD 1581  HARPS  2455139.51582000      -3.237   0.685
               HD 1581  HARPS  2455139.60651000      -3.982   0.639
               HD 1581  HARPS  2455139.60809000      -4.032   0.526
               HD 1581  HARPS  2455139.60956000      -3.073   0.562
               HD 1581  HARPS  2455139.61111000      -4.971   0.486
               HD 1581  HARPS  2455139.61264000      -3.896   0.611
               HD 1581  HARPS  2455139.61417000      -4.751   0.535
               HD 1581  HARPS  2455139.70509000      -2.423   0.736
               HD 1581  HARPS  2455139.70674000      -0.697   0.756
               HD 1581  HARPS  2455139.70819000      -1.412   0.698
               HD 1581  HARPS  2455139.70974000      -4.646   0.736
               HD 1581  HARPS  2455139.71127000      -2.088   0.801
               HD 1581  HARPS  2455139.71275000      -3.166   0.837
               HD 1581  HARPS  2455140.49878000      -2.253   0.498
               HD 1581  HARPS  2455140.50030000      -4.138   0.420
               HD 1581  HARPS  2455140.50182000      -3.477   0.503
               HD 1581  HARPS  2455140.50333000      -2.306   0.467
               HD 1581  HARPS  2455140.50487000      -4.527   0.502
               HD 1581  HARPS  2455140.50637000      -3.340   0.434
               HD 1581  HARPS  2455140.59513000      -4.190   0.546
               HD 1581  HARPS  2455140.59666000      -5.202   0.471
               HD 1581  HARPS  2455140.59822000      -4.508   0.483
               HD 1581  HARPS  2455140.59972000      -4.419   0.409
               HD 1581  HARPS  2455140.60125000      -4.517   0.457
               HD 1581  HARPS  2455140.60279000      -6.060   0.438
               HD 1581  HARPS  2455140.70858000      -5.547   0.498
               HD 1581  HARPS  2455140.70991000      -5.131   0.487
               HD 1581  HARPS  2455140.71127000      -3.037   0.575
               HD 1581  HARPS  2455140.71264000      -4.684   0.521
               HD 1581  HARPS  2455140.71397000      -5.478   0.518
               HD 1581  HARPS  2455140.71532000      -2.440   0.499
               HD 1581  HARPS  2455140.71667000      -3.560   0.529
               HD 1581  HARPS  2455141.51435000      -2.987   0.532
               HD 1581  HARPS  2455141.51560000      -1.766   0.430
               HD 1581  HARPS  2455141.51682000      -1.487   0.547
               HD 1581  HARPS  2455141.51807000      -3.026   0.513
               HD 1581  HARPS  2455141.51932000      -3.635   0.491
               HD 1581  HARPS  2455141.52056000      -3.157   0.530
               HD 1581  HARPS  2455141.52181000      -1.508   0.579
               HD 1581  HARPS  2455141.52303000      -2.655   0.503
               HD 1581  HARPS  2455141.62305000      -5.249   0.546
               HD 1581  HARPS  2455141.62459000      -2.369   0.513
               HD 1581  HARPS  2455141.62608000      -3.517   0.465
               HD 1581  HARPS  2455141.62762000      -3.445   0.464
               HD 1581  HARPS  2455141.62915000      -4.716   0.547
               HD 1581  HARPS  2455141.63068000      -4.174   0.536
               HD 1581  HARPS  2455141.72094000      -5.488   0.625
               HD 1581  HARPS  2455141.72215000      -3.763   0.597
               HD 1581  HARPS  2455141.72338000      -3.608   0.534
               HD 1581  HARPS  2455141.72466000      -4.580   0.528
               HD 1581  HARPS  2455141.72592000      -4.179   0.660
               HD 1581  HARPS  2455141.72715000      -3.647   0.502
               HD 1581  HARPS  2455141.72834000      -5.276   0.687
               HD 1581  HARPS  2455141.72963000      -3.889   0.580
               HD 1581  HARPS  2455142.51621000      -0.427   0.873
               HD 1581  HARPS  2455142.51748000      -2.620   0.708
               HD 1581  HARPS  2455142.51866000      -3.946   0.917
               HD 1581  HARPS  2455142.51992000      -2.922   1.040
               HD 1581  HARPS  2455142.52116000      -2.788   0.937
               HD 1581  HARPS  2455142.52240000      -3.170   0.723
               HD 1581  HARPS  2455142.52361000      -3.753   0.867
               HD 1581  HARPS  2455142.52487000      -3.658   0.757
               HD 1581  HARPS  2455142.70625000      -1.811   0.748
               HD 1581  HARPS  2455142.70770000      -2.360   0.627
               HD 1581  HARPS  2455142.70924000      -2.203   0.502
               HD 1581  HARPS  2455142.71076000      -1.587   0.721
               HD 1581  HARPS  2455142.71217000      -1.172   0.846
               HD 1581  HARPS  2455142.71383000      -2.860   0.879
               HD 1581  HARPS  2455143.52719000      -4.039   0.474
               HD 1581  HARPS  2455143.52875000      -2.928   0.501
               HD 1581  HARPS  2455143.53022000       0.061   0.583
               HD 1581  HARPS  2455143.53180000      -3.572   0.617
               HD 1581  HARPS  2455143.53331000      -3.503   0.475
               HD 1581  HARPS  2455143.53484000      -1.352   0.554
               HD 1581  HARPS  2455143.61695000      -4.528   0.775
               HD 1581  HARPS  2455143.61874000      -4.546   0.518
               HD 1581  HARPS  2455143.62046000      -2.850   0.505
               HD 1581  HARPS  2455143.62222000      -5.000   0.588
               HD 1581  HARPS  2455143.62400000      -3.506   0.605
               HD 1581  HARPS  2455143.69991000      -3.839   0.539
               HD 1581  HARPS  2455143.70144000      -6.085   0.453
               HD 1581  HARPS  2455143.70288000      -4.811   0.531
               HD 1581  HARPS  2455143.70447000      -5.964   0.515
               HD 1581  HARPS  2455143.70600000      -6.120   0.536
               HD 1581  HARPS  2455143.70751000      -3.276   0.520
               HD 1581  HARPS  2455435.68021000      -6.492   0.457
               HD 1581  HARPS  2455435.68195000      -4.815   0.457
               HD 1581  HARPS  2455435.68371000      -6.155   0.454
               HD 1581  HARPS  2455435.68545000      -5.841   0.472
               HD 1581  HARPS  2455435.68724000      -6.619   0.551
               HD 1581  HARPS  2455435.76168000      -4.898   0.503
               HD 1581  HARPS  2455435.76339000      -5.194   0.481
               HD 1581  HARPS  2455435.76519000      -6.167   0.455
               HD 1581  HARPS  2455435.84774000      -5.466   0.490
               HD 1581  HARPS  2455436.67429000      -5.593   0.449
               HD 1581  HARPS  2455436.67602000      -5.344   0.449
               HD 1581  HARPS  2455436.67787000      -4.356   0.382
               HD 1581  HARPS  2455436.67958000      -3.605   0.473
               HD 1581  HARPS  2455436.68133000      -5.374   0.514
               HD 1581  HARPS  2455437.66108000      -4.889   0.496
               HD 1581  HARPS  2455437.66281000      -5.772   0.492
               HD 1581  HARPS  2455437.66459000      -2.878   0.501
               HD 1581  HARPS  2455437.66635000      -4.238   0.504
               HD 1581  HARPS  2455437.66809000      -3.089   0.535
               HD 1581  HARPS  2455437.78812000      -3.609   0.533
               HD 1581  HARPS  2455437.78989000      -2.486   0.519
               HD 1581  HARPS  2455437.83965000      -6.343   0.475
               HD 1581  HARPS  2455439.65092000      -2.978   0.478
               HD 1581  HARPS  2455439.65301000      -3.905   0.454
               HD 1581  HARPS  2455439.65512000      -2.786   0.426
               HD 1581  HARPS  2455439.65723000      -2.718   0.421
               HD 1581  HARPS  2455439.77285000      -2.176   0.363
               HD 1581  HARPS  2455439.87797000      -0.658   0.459
               HD 1581  HARPS  2455439.88008000      -2.099   0.396
               HD 1581  HARPS  2455439.88218000      -1.268   0.453
               HD 1581  HARPS  2455439.88431000      -2.574   0.436
               HD 1581  HARPS  2455443.69745000      -2.841   0.484
               HD 1581  HARPS  2455443.69956000      -4.621   0.560
               HD 1581  HARPS  2455443.70169000      -2.392   0.484
               HD 1581  HARPS  2455443.70375000      -4.116   0.543
               HD 1581  HARPS  2455443.77679000      -4.931   0.592
               HD 1581  HARPS  2455443.77890000      -3.215   0.616
               HD 1581  HARPS  2455443.78111000      -3.803   0.513
               HD 1581  HARPS  2455443.78294000      -2.951   0.589
               HD 1581  HARPS  2455443.88156000      -2.426   0.520
               HD 1581  HARPS  2455443.88366000      -3.351   0.582
               HD 1581  HARPS  2455443.88573000      -4.516   0.496
               HD 1581  HARPS  2455443.88785000      -2.842   0.577
               HD 1581  HARPS  2455444.65168000       0.242   0.584
               HD 1581  HARPS  2455444.65380000      -0.944   0.507
               HD 1581  HARPS  2455444.65591000      -0.246   0.466
               HD 1581  HARPS  2455444.65801000      -2.319   0.514
               HD 1581  HARPS  2455444.77229000      -0.606   0.476
               HD 1581  HARPS  2455444.77438000      -2.303   0.448
               HD 1581  HARPS  2455444.77647000      -0.863   0.472
               HD 1581  HARPS  2455444.77864000      -0.723   0.426
               HD 1581  HARPS  2455445.62072000       0.928   0.507
               HD 1581  HARPS  2455445.62246000      -0.460   0.559
               HD 1581  HARPS  2455445.62425000       0.153   0.495
               HD 1581  HARPS  2455445.62598000      -0.596   0.524
               HD 1581  HARPS  2455445.62773000      -0.920   0.493
               HD 1581  HARPS  2455445.90357000      -1.287   0.494
               HD 1581  HARPS  2455445.90531000       0.038   0.474
               HD 1581  HARPS  2455445.90710000      -2.711   0.490
               HD 1581  HARPS  2455445.90886000      -0.029   0.470
               HD 1581  HARPS  2455445.91055000      -1.919   0.509
               HD 1581  HARPS  2455446.64798000       0.228   0.518
               HD 1581  HARPS  2455446.64970000      -4.158   0.489
               HD 1581  HARPS  2455446.65152000      -1.048   0.490
               HD 1581  HARPS  2455446.65326000      -2.718   0.531
               HD 1581  HARPS  2455446.65501000      -2.054   0.604
               HD 1581  HARPS  2455446.79147000      -1.670   0.492
               HD 1581  HARPS  2455446.79321000      -2.304   0.448
               HD 1581  HARPS  2455446.79495000      -2.479   0.462
               HD 1581  HARPS  2455446.79673000      -3.054   0.423
               HD 1581  HARPS  2455446.79847000      -3.055   0.505
               HD 1581  HARPS  2455446.83730000      -1.132   0.510
               HD 1581  HARPS  2455446.83903000      -1.128   0.484
               HD 1581  HARPS  2455446.84074000      -1.281   0.518
               HD 1581  HARPS  2455446.84254000      -0.134   0.490
               HD 1581  HARPS  2455446.84432000      -2.168   0.587
               HD 1581  HARPS  2455450.68274000      -0.429   0.710
               HD 1581  HARPS  2455450.68382000      -1.473   0.861
               HD 1581  HARPS  2455450.68488000      -1.741   0.643
               HD 1581  HARPS  2455450.68593000      -0.190   0.626
               HD 1581  HARPS  2455450.68703000       0.793   0.679
               HD 1581  HARPS  2455450.68810000      -0.683   0.691
               HD 1581  HARPS  2455450.68914000      -0.004   0.697
               HD 1581  HARPS  2455450.69021000      -0.186   0.710
               HD 1581  HARPS  2455450.69127000      -0.007   0.632
               HD 1581  HARPS  2455450.69234000      -2.279   0.734
               HD 1581  HARPS  2455450.76605000      -1.632   0.647
               HD 1581  HARPS  2455450.76710000      -0.210   0.683
               HD 1581  HARPS  2455450.76817000       0.164   0.623
               HD 1581  HARPS  2455450.76925000      -1.250   0.647
               HD 1581  HARPS  2455450.77031000      -0.107   0.545
               HD 1581  HARPS  2455450.77136000      -0.828   0.607
               HD 1581  HARPS  2455450.77241000       0.532   0.667
               HD 1581  HARPS  2455450.77348000      -1.072   0.690
               HD 1581  HARPS  2455450.77457000      -1.161   0.701
               HD 1581  HARPS  2455450.77562000      -1.202   0.570
               HD 1581  HARPS  2455450.84395000       0.310   0.967
               HD 1581  HARPS  2455450.84479000       0.209   0.878
               HD 1581  HARPS  2455450.84560000      -1.863   0.769
               HD 1581  HARPS  2455450.84643000       0.115   0.779
               HD 1581  HARPS  2455450.84728000      -1.818   0.708
               HD 1581  HARPS  2455450.84812000       0.427   0.752
               HD 1581  HARPS  2455450.84893000      -0.559   0.760
               HD 1581  HARPS  2455450.84977000      -1.843   0.706
               HD 1581  HARPS  2455450.85060000      -2.529   0.804
               HD 1581  HARPS  2455450.85143000      -2.218   0.814
               HD 1581  HARPS  2455450.85228000      -1.283   0.681
               HD 1581  HARPS  2455450.85309000      -0.277   0.902
               HD 1581  HARPS  2455451.81006000      -1.690   0.745
               HD 1581  HARPS  2455451.81089000       0.578   0.697
               HD 1581  HARPS  2455451.81171000      -2.976   0.800
               HD 1581  HARPS  2455451.81255000      -0.883   0.851
               HD 1581  HARPS  2455451.81337000      -2.661   0.788
               HD 1581  HARPS  2455451.88588000      -0.595   0.911
               HD 1581  HARPS  2455451.88692000       0.955   0.955
               HD 1581  HARPS  2455451.88800000       0.572   0.872
               HD 1581  HARPS  2455451.88904000      -1.180   0.773
               HD 1581  HARPS  2455451.89013000      -2.349   0.905
               HD 1581  HARPS  2455453.59320000      -2.187   0.647
               HD 1581  HARPS  2455453.59403000      -3.624   0.711
               HD 1581  HARPS  2455453.59487000      -3.715   0.677
               HD 1581  HARPS  2455453.59571000       0.399   0.675
               HD 1581  HARPS  2455453.59654000       0.504   0.657
               HD 1581  HARPS  2455453.59737000      -2.255   0.642
               HD 1581  HARPS  2455453.59821000      -2.914   0.648
               HD 1581  HARPS  2455453.59904000      -1.388   0.729
               HD 1581  HARPS  2455453.59988000      -1.313   0.712
               HD 1581  HARPS  2455453.60071000      -0.314   0.781
               HD 1581  HARPS  2455453.73312000      -0.508   0.645
               HD 1581  HARPS  2455453.73395000      -0.783   0.637
               HD 1581  HARPS  2455453.73478000      -0.098   0.660
               HD 1581  HARPS  2455453.73564000      -0.622   0.541
               HD 1581  HARPS  2455453.73645000      -4.794   0.658
               HD 1581  HARPS  2455453.73728000      -1.706   0.698
               HD 1581  HARPS  2455453.73811000       0.078   0.646
               HD 1581  HARPS  2455453.73894000       1.102   0.666
               HD 1581  HARPS  2455453.81937000      -3.687   0.711
               HD 1581  HARPS  2455453.82021000      -2.473   0.789
               HD 1581  HARPS  2455453.82105000      -2.779   0.802
               HD 1581  HARPS  2455453.82187000      -2.941   0.716
               HD 1581  HARPS  2455453.82271000      -2.781   0.825
               HD 1581  HARPS  2455453.82353000      -1.584   0.693
               HD 1581  HARPS  2455453.82437000      -1.214   0.702
               HD 1581  HARPS  2455453.82520000      -2.560   0.522
               HD 1581  HARPS  2455454.61391000      -2.498   0.612
               HD 1581  HARPS  2455454.61571000      -1.835   0.628
               HD 1581  HARPS  2455454.61743000      -2.715   0.552
               HD 1581  HARPS  2455454.61916000      -3.001   0.551
               HD 1581  HARPS  2455454.62098000      -2.743   0.471
               HD 1581  HARPS  2455454.71267000      -1.826   0.510
               HD 1581  HARPS  2455454.71444000      -2.120   0.525
               HD 1581  HARPS  2455454.71621000      -2.117   0.523
               HD 1581  HARPS  2455454.71795000      -2.549   0.450
               HD 1581  HARPS  2455454.71971000      -1.372   0.587
               HD 1581  HARPS  2455454.80754000      -5.492   0.577
               HD 1581  HARPS  2455454.80932000      -3.303   0.471
               HD 1581  HARPS  2455454.81106000      -3.684   0.487
               HD 1581  HARPS  2455454.81284000      -4.023   0.521
               HD 1581  HARPS  2455454.81457000      -3.977   0.530
               HD 1581  HARPS  2455455.60117000      -3.572   0.508
               HD 1581  HARPS  2455455.60256000      -3.275   0.467
               HD 1581  HARPS  2455455.60395000      -2.348   0.535
               HD 1581  HARPS  2455455.60544000      -2.529   0.585
               HD 1581  HARPS  2455455.60676000      -2.637   0.504
               HD 1581  HARPS  2455455.60821000      -2.352   0.531
               HD 1581  HARPS  2455455.80091000      -2.442   0.661
               HD 1581  HARPS  2455455.80231000      -2.565   0.604
               HD 1581  HARPS  2455455.80373000      -3.687   0.498
               HD 1581  HARPS  2455455.80513000      -3.506   0.601
               HD 1581  HARPS  2455455.80651000      -1.926   0.678
               HD 1581  HARPS  2455455.80793000      -0.201   0.826
               HD 1581  HARPS  2455456.61538000      -0.459   0.611
               HD 1581  HARPS  2455456.61677000      -1.670   0.660
               HD 1581  HARPS  2455456.61819000      -1.729   0.539
               HD 1581  HARPS  2455456.61962000      -0.517   0.578
               HD 1581  HARPS  2455456.62102000      -0.993   0.568
               HD 1581  HARPS  2455456.62242000      -1.703   0.540
               HD 1581  HARPS  2455456.74815000      -3.691   0.590
               HD 1581  HARPS  2455456.74954000      -4.941   0.575
               HD 1581  HARPS  2455456.75099000      -1.258   0.615
               HD 1581  HARPS  2455456.75239000      -3.178   0.621
               HD 1581  HARPS  2455456.75380000      -3.185   0.606
               HD 1581  HARPS  2455456.75520000      -2.240   0.599
               HD 1581  HARPS  2455456.86799000      -1.596   0.578
               HD 1581  HARPS  2455456.86940000       0.799   0.646
               HD 1581  HARPS  2455456.87081000       2.044   0.570
               HD 1581  HARPS  2455456.87222000       1.671   0.622
               HD 1581  HARPS  2455456.87364000      -1.197   0.527
               HD 1581  HARPS  2455456.87502000       0.354   0.538
               HD 1581  HARPS  2455457.59852000       1.190   0.588
               HD 1581  HARPS  2455457.59994000       0.107   0.569
               HD 1581  HARPS  2455457.60137000       1.564   0.495
               HD 1581  HARPS  2455457.60276000      -0.753   0.511
               HD 1581  HARPS  2455457.60418000      -1.244   0.481
               HD 1581  HARPS  2455457.60557000      -2.086   0.434
               HD 1581  HARPS  2455457.69812000      -6.503   0.463
               HD 1581  HARPS  2455457.69950000      -3.444   0.499
               HD 1581  HARPS  2455457.70094000      -3.851   0.562
               HD 1581  HARPS  2455457.70235000      -4.612   0.455
               HD 1581  HARPS  2455457.70376000      -2.346   0.554
               HD 1581  HARPS  2455457.70514000      -5.294   0.485
               HD 1581  HARPS  2455457.80599000      -1.335   0.558
               HD 1581  HARPS  2455457.80736000      -4.235   0.507
               HD 1581  HARPS  2455457.80877000      -4.239   0.513
               HD 1581  HARPS  2455457.81019000      -2.448   0.490
               HD 1581  HARPS  2455457.81162000      -4.883   0.533
               HD 1581  HARPS  2455457.81301000      -3.191   0.523
               HD 1581  HARPS  2455458.61761000      -3.020   0.719
               HD 1581  HARPS  2455458.61902000      -1.361   0.637
               HD 1581  HARPS  2455458.62041000      -0.842   0.677
               HD 1581  HARPS  2455458.62183000      -2.251   0.679
               HD 1581  HARPS  2455458.62329000      -3.217   0.547
               HD 1581  HARPS  2455458.62464000      -3.710   0.484
               HD 1581  HARPS  2455458.71228000      -0.632   0.551
               HD 1581  HARPS  2455458.71375000      -3.110   0.572
               HD 1581  HARPS  2455458.71513000      -3.163   0.481
               HD 1581  HARPS  2455458.71654000      -1.096   0.538
               HD 1581  HARPS  2455458.71796000      -3.437   0.547
               HD 1581  HARPS  2455458.71939000      -1.931   0.600
               HD 1581  HARPS  2455458.82022000      -2.099   0.602
               HD 1581  HARPS  2455458.82161000      -1.635   0.605
               HD 1581  HARPS  2455458.82297000      -2.800   0.611
               HD 1581  HARPS  2455458.82445000       0.034   0.543
               HD 1581  HARPS  2455458.82584000      -3.128   0.617
               HD 1581  HARPS  2455458.82723000      -1.511   0.828
               HD 1581  HARPS  2455460.60205000      -1.952   0.847
               HD 1581  HARPS  2455460.60479000      -1.665   0.787
               HD 1581  HARPS  2455460.60738000      -1.777   0.837
               HD 1581  HARPS  2455460.60969000      -1.847   0.695
               HD 1581  HARPS  2455460.71138000      -3.405   0.517
               HD 1581  HARPS  2455460.71536000      -2.816   0.516
               HD 1581  HARPS  2455460.79396000       0.119   0.565
               HD 1581  HARPS  2455460.79543000      -3.761   0.581
               HD 1581  HARPS  2455460.79675000      -1.874   0.707
               HD 1581  HARPS  2455460.79822000      -0.301   0.724
               HD 1581  HARPS  2455460.79966000      -1.292   0.705
               HD 1581  HARPS  2455460.80101000      -1.541   0.644
               HD 1581  HARPS  2455461.63845000      -1.196   0.493
               HD 1581  HARPS  2455461.63988000       2.233   0.671
               HD 1581  HARPS  2455461.64130000      -1.332   0.544
               HD 1581  HARPS  2455461.64272000      -1.665   0.526
               HD 1581  HARPS  2455461.64425000       0.771   0.886
               HD 1581  HARPS  2455461.64551000       0.506   0.729
               HD 1581  HARPS  2455461.71911000      -0.678   1.264
               HD 1581  HARPS  2455461.72045000      -1.001   1.144
               HD 1581  HARPS  2455461.72179000      -3.004   1.961
               HD 1581  HARPS  2455461.72327000       0.421   2.992
               HD 1581  HARPS  2455461.72482000       0.182   1.149
               HD 1581  HARPS  2455461.72617000      -0.678   1.793
               HD 1581  HARPS  2455463.61866000      -2.223   0.532
               HD 1581  HARPS  2455463.62006000      -2.707   0.509
               HD 1581  HARPS  2455463.62148000      -3.455   0.470
               HD 1581  HARPS  2455463.62289000      -3.653   0.437
               HD 1581  HARPS  2455463.62430000      -2.842   0.587
               HD 1581  HARPS  2455463.62571000      -1.391   0.465
               HD 1581  HARPS  2455463.71009000      -1.936   0.662
               HD 1581  HARPS  2455463.71148000      -3.530   0.522
               HD 1581  HARPS  2455463.71291000      -4.319   0.493
               HD 1581  HARPS  2455463.71431000      -4.021   0.431
               HD 1581  HARPS  2455463.71574000      -3.233   0.504
               HD 1581  HARPS  2455463.71711000      -4.000   0.464
               HD 1581  HARPS  2455463.77209000      -2.874   0.539
               HD 1581  HARPS  2455463.77349000      -1.942   0.496
               HD 1581  HARPS  2455463.77492000      -4.347   0.457
               HD 1581  HARPS  2455463.77636000      -3.343   0.537
               HD 1581  HARPS  2455463.77772000      -3.302   0.422
               HD 1581  HARPS  2455463.77917000      -5.090   0.446
               HD 1581  HARPS  2455464.62434000      -4.723   0.788
               HD 1581  HARPS  2455464.62575000      -2.465   0.635
               HD 1581  HARPS  2455464.62716000      -4.090   0.659
               HD 1581  HARPS  2455464.62861000      -1.754   0.673
               HD 1581  HARPS  2455464.63001000      -3.418   0.706
               HD 1581  HARPS  2455464.63146000      -3.481   0.708
               HD 1581  HARPS  2455464.69537000      -2.689   0.537
               HD 1581  HARPS  2455464.69678000      -3.565   0.548
               HD 1581  HARPS  2455464.69825000      -2.967   0.521
               HD 1581  HARPS  2455464.69966000      -3.061   0.608
               HD 1581  HARPS  2455464.70103000      -5.008   0.599
               HD 1581  HARPS  2455464.70246000      -3.232   0.474
               HD 1581  HARPS  2455464.79421000      -2.076   0.641
               HD 1581  HARPS  2455464.79566000      -2.351   0.631
               HD 1581  HARPS  2455464.79705000      -2.919   0.627
               HD 1581  HARPS  2455464.79845000      -3.745   0.713
               HD 1581  HARPS  2455464.79986000      -1.368   0.784
               HD 1581  HARPS  2455464.80131000      -2.420   0.613
               HD 1581  HARPS  2455465.61214000      -3.388   0.750
               HD 1581  HARPS  2455465.61357000      -2.940   0.879
               HD 1581  HARPS  2455465.61496000      -2.529   0.762
               HD 1581  HARPS  2455465.61639000      -2.677   0.890
               HD 1581  HARPS  2455465.61779000      -2.949   0.739
               HD 1581  HARPS  2455465.61921000      -2.233   0.779
               HD 1581  HARPS  2455465.75986000      -1.266   0.650
               HD 1581  HARPS  2455465.76131000      -2.583   0.610
               HD 1581  HARPS  2455465.76270000      -0.147   0.648
               HD 1581  HARPS  2455465.76409000      -1.384   0.639
               HD 1581  HARPS  2455465.76551000      -2.094   0.649
               HD 1581  HARPS  2455465.76692000      -1.261   0.654
               HD 1581  HARPS  2455465.78261000       0.842   0.597
               HD 1581  HARPS  2455465.78403000      -1.478   0.652
               HD 1581  HARPS  2455465.78547000      -2.103   0.577
               HD 1581  HARPS  2455465.78685000      -1.943   0.545
               HD 1581  HARPS  2455465.78829000      -1.541   0.599
               HD 1581  HARPS  2455465.78969000      -2.994   0.670
               HD 1581  HARPS  2455480.55535000      -2.241   0.662
               HD 1581  HARPS  2455480.55644000      -0.431   0.616
               HD 1581  HARPS  2455480.55748000      -0.413   0.554
               HD 1581  HARPS  2455480.55861000      -2.534   0.658
               HD 1581  HARPS  2455480.55965000      -1.069   0.673
               HD 1581  HARPS  2455480.56071000      -0.517   0.531
               HD 1581  HARPS  2455480.56178000      -0.144   0.587
               HD 1581  HARPS  2455480.56282000      -2.702   0.554
               HD 1581  HARPS  2455480.56390000      -2.894   0.637
               HD 1581  HARPS  2455480.56494000      -1.044   0.711
               HD 1581  HARPS  2455480.63128000      -3.374   0.604
               HD 1581  HARPS  2455480.63235000      -0.954   0.589
               HD 1581  HARPS  2455480.63343000      -1.884   0.636
               HD 1581  HARPS  2455480.63448000      -4.853   0.593
               HD 1581  HARPS  2455480.63555000      -2.604   0.548
               HD 1581  HARPS  2455480.63659000      -1.724   0.591
               HD 1581  HARPS  2455480.63769000      -2.760   0.631
               HD 1581  HARPS  2455480.63875000      -3.677   0.639
               HD 1581  HARPS  2455480.63979000      -2.176   0.570
               HD 1581  HARPS  2455480.64086000      -2.877   0.656
               HD 1581  HARPS  2455480.72414000      -0.880   0.619
               HD 1581  HARPS  2455480.72519000      -2.467   0.632
               HD 1581  HARPS  2455480.72628000      -2.924   0.640
               HD 1581  HARPS  2455480.72734000      -0.557   0.671
               HD 1581  HARPS  2455480.72836000      -2.509   0.608
               HD 1581  HARPS  2455480.72945000      -0.314   0.744
               HD 1581  HARPS  2455480.73051000      -0.229   0.589
               HD 1581  HARPS  2455480.73161000      -2.358   0.711
               HD 1581  HARPS  2455480.73267000      -3.708   0.675
               HD 1581  HARPS  2455480.73374000      -0.761   0.610
               HD 1581  HARPS  2455481.59588000      -1.794   0.764
               HD 1581  HARPS  2455481.59696000      -1.589   0.674
               HD 1581  HARPS  2455481.59802000      -2.057   0.649
               HD 1581  HARPS  2455481.59908000      -1.338   0.597
               HD 1581  HARPS  2455481.60012000      -1.141   0.668
               HD 1581  HARPS  2455481.60121000      -2.170   0.703
               HD 1581  HARPS  2455481.60225000      -1.867   0.701
               HD 1581  HARPS  2455481.60335000      -1.880   0.691
               HD 1581  HARPS  2455481.60441000      -4.014   0.795
               HD 1581  HARPS  2455481.60547000      -3.235   0.844
               HD 1581  HARPS  2455481.69234000      -2.655   0.673
               HD 1581  HARPS  2455481.69334000      -2.857   0.907
               HD 1581  HARPS  2455481.69444000      -2.341   0.817
               HD 1581  HARPS  2455481.69553000      -2.300   0.779
               HD 1581  HARPS  2455481.69656000      -1.484   0.761
               HD 1581  HARPS  2455481.69765000      -1.410   0.857
               HD 1581  HARPS  2455481.69873000      -2.171   0.763
               HD 1581  HARPS  2455481.69977000      -5.114   0.719
               HD 1581  HARPS  2455481.70080000      -2.384   0.729
               HD 1581  HARPS  2455481.70188000      -1.302   0.704
               HD 1581  HARPS  2455481.77981000      -0.777   0.755
               HD 1581  HARPS  2455481.78086000      -2.574   0.894
               HD 1581  HARPS  2455481.78193000      -3.421   0.971
               HD 1581  HARPS  2455481.78300000      -2.298   0.817
               HD 1581  HARPS  2455481.78405000       0.035   0.970
               HD 1581  HARPS  2455481.78510000      -1.686   0.985
               HD 1581  HARPS  2455481.78619000      -2.851   0.792
               HD 1581  HARPS  2455481.78724000      -2.013   0.866
               HD 1581  HARPS  2455481.78830000      -2.061   0.904
               HD 1581  HARPS  2455481.78941000      -2.261   1.002
               HD 1581  HARPS  2455482.60745000      -1.047   0.604
               HD 1581  HARPS  2455482.60852000      -0.645   0.642
               HD 1581  HARPS  2455482.60960000      -3.650   0.817
               HD 1581  HARPS  2455482.61065000      -4.439   0.693
               HD 1581  HARPS  2455482.61173000      -1.290   0.658
               HD 1581  HARPS  2455482.61279000      -1.377   0.800
               HD 1581  HARPS  2455482.61386000      -3.259   0.689
               HD 1581  HARPS  2455482.61492000      -2.580   0.641
               HD 1581  HARPS  2455482.61598000      -2.722   0.690
               HD 1581  HARPS  2455482.61705000      -1.293   0.712
               HD 1581  HARPS  2455482.71380000      -1.053   0.856
               HD 1581  HARPS  2455482.71487000      -2.650   0.854
               HD 1581  HARPS  2455482.71595000       0.419   0.698
               HD 1581  HARPS  2455482.71702000      -0.862   0.772
               HD 1581  HARPS  2455482.71806000      -2.985   0.874
               HD 1581  HARPS  2455482.71914000      -1.747   0.866
               HD 1581  HARPS  2455482.72022000      -0.180   0.890
               HD 1581  HARPS  2455482.72129000      -2.191   0.835
               HD 1581  HARPS  2455482.72235000      -1.263   0.810
               HD 1581  HARPS  2455482.72341000      -1.240   0.767
               HD 1581  HARPS  2455482.79246000      -1.632   0.761
               HD 1581  HARPS  2455482.79350000      -2.385   0.936
               HD 1581  HARPS  2455482.79457000      -3.505   0.830
               HD 1581  HARPS  2455482.79566000      -2.771   0.792
               HD 1581  HARPS  2455482.79670000      -2.420   0.787
               HD 1581  HARPS  2455482.79777000      -1.736   0.790
               HD 1581  HARPS  2455482.79882000      -1.096   0.698
               HD 1581  HARPS  2455482.79989000      -2.173   0.819
               HD 1581  HARPS  2455482.80096000      -1.912   0.762
               HD 1581  HARPS  2455482.80204000      -3.429   0.758
               HD 1581  HARPS  2455483.56264000      -3.891   0.744
               HD 1581  HARPS  2455483.56374000      -1.395   1.140
               HD 1581  HARPS  2455483.56481000      -2.713   0.881
               HD 1581  HARPS  2455483.56585000      -1.861   0.829
               HD 1581  HARPS  2455483.56692000      -1.855   0.735
               HD 1581  HARPS  2455483.56799000      -1.586   0.628
               HD 1581  HARPS  2455483.56909000      -4.082   0.663
               HD 1581  HARPS  2455483.57012000      -0.882   0.713
               HD 1581  HARPS  2455483.57117000      -0.612   0.663
               HD 1581  HARPS  2455483.57227000      -3.228   0.860
               HD 1581  HARPS  2455483.64659000      -3.858   0.891
               HD 1581  HARPS  2455483.64764000      -3.912   0.724
               HD 1581  HARPS  2455483.64873000      -2.674   0.910
               HD 1581  HARPS  2455483.64982000      -3.399   0.766
               HD 1581  HARPS  2455483.65086000      -1.108   0.756
               HD 1581  HARPS  2455483.65193000      -1.698   0.648
               HD 1581  HARPS  2455483.65298000      -2.063   0.713
               HD 1581  HARPS  2455483.65404000      -3.105   0.684
               HD 1581  HARPS  2455483.65512000      -2.063   0.674
               HD 1581  HARPS  2455483.65617000      -2.321   0.793
               HD 1581  HARPS  2455483.72990000      -0.917   0.746
               HD 1581  HARPS  2455483.73094000      -0.674   0.830
               HD 1581  HARPS  2455483.73201000      -2.013   0.649
               HD 1581  HARPS  2455483.73306000      -1.334   0.752
               HD 1581  HARPS  2455483.73414000      -3.931   0.644
               HD 1581  HARPS  2455483.73522000      -1.608   0.720
               HD 1581  HARPS  2455483.73625000      -0.984   0.792
               HD 1581  HARPS  2455483.73735000      -0.028   0.717
               HD 1581  HARPS  2455483.73840000      -2.777   0.729
               HD 1581  HARPS  2455483.73947000      -1.003   0.714
               HD 1581  HARPS  2455484.60597000      -2.770   0.535
               HD 1581  HARPS  2455484.60705000      -4.694   0.574
               HD 1581  HARPS  2455484.60812000      -3.403   0.661
               HD 1581  HARPS  2455484.60917000      -2.685   0.600
               HD 1581  HARPS  2455484.61025000      -2.078   0.722
               HD 1581  HARPS  2455484.61130000      -2.579   0.652
               HD 1581  HARPS  2455484.61236000      -2.769   0.594
               HD 1581  HARPS  2455484.61344000      -1.419   0.602
               HD 1581  HARPS  2455484.61451000      -0.683   0.588
               HD 1581  HARPS  2455484.61556000      -3.082   0.582
               HD 1581  HARPS  2455484.69513000      -3.418   0.643
               HD 1581  HARPS  2455484.69620000      -3.182   0.561
               HD 1581  HARPS  2455484.69727000      -3.530   0.485
               HD 1581  HARPS  2455484.69833000      -3.409   0.568
               HD 1581  HARPS  2455484.69940000      -3.358   0.613
               HD 1581  HARPS  2455484.70045000      -3.457   0.544
               HD 1581  HARPS  2455484.70153000      -4.715   0.561
               HD 1581  HARPS  2455484.70259000      -2.745   0.549
               HD 1581  HARPS  2455484.70366000      -0.936   0.600
               HD 1581  HARPS  2455484.70472000      -3.345   0.710
               HD 1581  HARPS  2455484.79790000      -3.287   0.678
               HD 1581  HARPS  2455484.79893000      -3.278   0.709
               HD 1581  HARPS  2455484.79999000      -3.171   0.557
               HD 1581  HARPS  2455484.80108000      -1.880   0.572
               HD 1581  HARPS  2455484.80214000      -3.690   0.527
               HD 1581  HARPS  2455484.80321000      -1.794   0.792
               HD 1581  HARPS  2455484.80426000      -2.722   0.698
               HD 1581  HARPS  2455484.80530000      -1.862   0.838
               HD 1581  HARPS  2455484.80640000      -1.689   0.736
               HD 1581  HARPS  2455484.80745000      -2.518   0.614
               HD 1581  HARPS  2455485.54082000      -0.443   0.685
               HD 1581  HARPS  2455485.54189000      -1.862   0.683
               HD 1581  HARPS  2455485.54294000      -1.268   0.701
               HD 1581  HARPS  2455485.54399000       0.119   0.645
               HD 1581  HARPS  2455485.54508000      -0.592   0.702
               HD 1581  HARPS  2455485.54615000      -2.960   0.811
               HD 1581  HARPS  2455485.54715000      -1.449   0.862
               HD 1581  HARPS  2455485.54827000      -2.404   0.518
               HD 1581  HARPS  2455485.54930000      -3.088   0.603
               HD 1581  HARPS  2455485.55039000      -3.220   0.671
               HD 1581  HARPS  2455485.63061000      -4.054   0.580
               HD 1581  HARPS  2455485.63168000      -1.007   0.658
               HD 1581  HARPS  2455485.63274000      -1.491   0.617
               HD 1581  HARPS  2455485.63381000      -3.019   0.567
               HD 1581  HARPS  2455485.63489000      -2.667   0.560
               HD 1581  HARPS  2455485.63592000      -1.834   0.569
               HD 1581  HARPS  2455485.63704000      -2.205   0.589
               HD 1581  HARPS  2455485.63808000      -2.622   0.656
               HD 1581  HARPS  2455485.63914000      -1.115   0.568
               HD 1581  HARPS  2455485.64021000      -1.276   0.595
               HD 1581  HARPS  2455485.72532000      -0.959   0.639
               HD 1581  HARPS  2455485.72638000      -3.043   0.521
               HD 1581  HARPS  2455485.72745000      -2.951   0.532
               HD 1581  HARPS  2455485.72851000      -1.037   0.629
               HD 1581  HARPS  2455485.72958000      -0.451   0.584
               HD 1581  HARPS  2455485.73064000      -3.493   0.551
               HD 1581  HARPS  2455485.73172000      -3.774   0.518
               HD 1581  HARPS  2455485.73278000      -0.758   0.536
               HD 1581  HARPS  2455485.73382000      -1.037   0.516
               HD 1581  HARPS  2455485.73490000      -1.934   0.540
               HD 1581  HARPS  2455486.59260000      -4.470   0.596
               HD 1581  HARPS  2455486.59368000      -2.934   0.572
               HD 1581  HARPS  2455486.59474000      -2.845   0.519
               HD 1581  HARPS  2455486.59580000      -4.629   0.647
               HD 1581  HARPS  2455486.59686000      -3.772   0.592
               HD 1581  HARPS  2455486.59794000      -2.751   0.557
               HD 1581  HARPS  2455486.59901000      -2.959   0.644
               HD 1581  HARPS  2455486.60006000      -3.366   0.544
               HD 1581  HARPS  2455486.60114000      -3.859   0.605
               HD 1581  HARPS  2455486.60220000      -3.508   0.631
               HD 1581  HARPS  2455486.67410000      -2.898   0.576
               HD 1581  HARPS  2455486.67519000      -3.410   0.656
               HD 1581  HARPS  2455486.67626000      -4.208   0.602
               HD 1581  HARPS  2455486.67731000      -2.666   0.642
               HD 1581  HARPS  2455486.67839000      -2.984   0.571
               HD 1581  HARPS  2455486.67946000      -6.034   0.553
               HD 1581  HARPS  2455486.68050000      -3.211   0.694
               HD 1581  HARPS  2455486.68158000      -1.955   0.585
               HD 1581  HARPS  2455486.68263000      -4.652   0.554
               HD 1581  HARPS  2455486.68370000      -6.670   0.625
               HD 1581  HARPS  2455486.77866000      -2.514   0.745
               HD 1581  HARPS  2455486.77970000      -0.585   0.881
               HD 1581  HARPS  2455486.78079000      -2.123   0.796
               HD 1581  HARPS  2455486.78184000      -4.697   0.930
               HD 1581  HARPS  2455486.78294000      -1.901   0.981
               HD 1581  HARPS  2455486.78398000      -0.421   0.912
               HD 1581  HARPS  2455486.78507000      -0.632   0.929
               HD 1581  HARPS  2455486.78610000      -2.718   0.804
               HD 1581  HARPS  2455486.78718000      -3.213   0.918
               HD 1581  HARPS  2455486.78826000      -1.929   0.818
               HD 1581  HARPS  2455487.55653000      -3.805   0.653
               HD 1581  HARPS  2455487.55761000      -0.536   0.690
               HD 1581  HARPS  2455487.55865000      -2.687   0.668
               HD 1581  HARPS  2455487.55971000      -0.603   0.691
               HD 1581  HARPS  2455487.56077000      -2.371   0.617
               HD 1581  HARPS  2455487.56188000      -3.996   0.664
               HD 1581  HARPS  2455487.56292000      -0.429   0.632
               HD 1581  HARPS  2455487.56399000      -0.410   0.727
               HD 1581  HARPS  2455487.56506000      -1.032   0.709
               HD 1581  HARPS  2455487.56611000      -3.033   0.613
               HD 1581  HARPS  2455487.70261000      -2.251   0.548
               HD 1581  HARPS  2455487.70366000       0.185   0.624
               HD 1581  HARPS  2455487.70473000       0.228   0.639
               HD 1581  HARPS  2455487.70579000      -3.765   0.651
               HD 1581  HARPS  2455487.70685000      -2.931   0.559
               HD 1581  HARPS  2455487.70792000      -2.112   0.648
               HD 1581  HARPS  2455487.70900000      -3.197   0.595
               HD 1581  HARPS  2455487.71005000      -4.380   0.558
               HD 1581  HARPS  2455487.71115000      -2.111   0.643
               HD 1581  HARPS  2455487.71218000      -2.417   0.660
               HD 1581  HARPS  2455487.78875000      -2.550   0.677
               HD 1581  HARPS  2455487.78981000      -1.072   0.626
               HD 1581  HARPS  2455487.79093000      -0.843   0.847
               HD 1581  HARPS  2455487.79194000      -2.724   0.647
               HD 1581  HARPS  2455487.79302000      -1.512   0.580
               HD 1581  HARPS  2455487.79409000      -0.147   0.574
               HD 1581  HARPS  2455487.79516000      -1.870   0.675
               HD 1581  HARPS  2455487.79621000      -2.569   0.678
               HD 1581  HARPS  2455487.79728000      -2.371   0.721
               HD 1581  HARPS  2455487.79833000      -1.333   0.655
               HD 1581  HARPS  2455488.56808000       0.967   0.530
               HD 1581  HARPS  2455488.56914000      -0.409   0.532
               HD 1581  HARPS  2455488.57019000       0.939   0.673
               HD 1581  HARPS  2455488.57126000       0.407   0.554
               HD 1581  HARPS  2455488.57234000      -0.744   0.549
               HD 1581  HARPS  2455488.57340000       1.531   0.522
               HD 1581  HARPS  2455488.57445000       0.977   0.572
               HD 1581  HARPS  2455488.57553000      -0.044   0.523
               HD 1581  HARPS  2455488.57660000      -0.700   0.570
               HD 1581  HARPS  2455488.57765000       0.467   0.442
               HD 1581  HARPS  2455488.68455000      -1.494   0.591
               HD 1581  HARPS  2455488.68562000      -1.139   0.573
               HD 1581  HARPS  2455488.68669000      -0.323   0.610
               HD 1581  HARPS  2455488.68775000      -1.372   0.592
               HD 1581  HARPS  2455488.68882000      -1.759   0.659
               HD 1581  HARPS  2455488.68988000      -1.121   0.530
               HD 1581  HARPS  2455488.69094000      -0.913   0.559
               HD 1581  HARPS  2455488.69200000      -2.004   0.552
               HD 1581  HARPS  2455488.69308000      -1.590   0.506
               HD 1581  HARPS  2455488.69414000      -2.048   0.586
               HD 1581  HARPS  2455488.75937000      -4.251   0.663
               HD 1581  HARPS  2455488.76044000      -3.910   0.548
               HD 1581  HARPS  2455488.76150000      -5.724   0.636
               HD 1581  HARPS  2455488.76257000      -3.709   0.500
               HD 1581  HARPS  2455488.76363000      -5.215   0.659
               HD 1581  HARPS  2455488.76469000      -5.051   0.614
               HD 1581  HARPS  2455488.76574000      -5.669   0.657
               HD 1581  HARPS  2455488.76682000      -4.176   0.634
               HD 1581  HARPS  2455488.76790000      -2.767   0.639
               HD 1581  HARPS  2455488.76894000      -3.906   0.763
               HD 1581  HARPS  2455489.58348000       1.033   0.557
               HD 1581  HARPS  2455489.58453000      -0.567   0.599
               HD 1581  HARPS  2455489.58559000       0.247   0.632
               HD 1581  HARPS  2455489.58667000       0.991   0.560
               HD 1581  HARPS  2455489.58773000       1.468   0.560
               HD 1581  HARPS  2455489.58879000       2.202   0.677
               HD 1581  HARPS  2455489.58985000      -0.477   0.637
               HD 1581  HARPS  2455489.59093000      -0.877   0.540
               HD 1581  HARPS  2455489.59199000       1.028   0.599
               HD 1581  HARPS  2455489.59305000       2.386   0.629
               HD 1581  HARPS  2455489.66819000      -1.342   0.602
               HD 1581  HARPS  2455489.66925000      -1.632   0.563
               HD 1581  HARPS  2455489.67032000      -1.280   0.570
               HD 1581  HARPS  2455489.67138000      -2.028   0.529
               HD 1581  HARPS  2455489.67244000      -0.846   0.505
               HD 1581  HARPS  2455489.67350000      -0.141   0.570
               HD 1581  HARPS  2455489.67457000      -1.558   0.652
               HD 1581  HARPS  2455489.67563000      -1.634   0.562
               HD 1581  HARPS  2455489.67669000      -1.674   0.624
               HD 1581  HARPS  2455489.67776000      -0.870   0.695
               HD 1581  HARPS  2455489.78058000      -4.227   0.676
               HD 1581  HARPS  2455489.78164000      -1.565   0.636
               HD 1581  HARPS  2455489.78269000      -0.525   0.787
               HD 1581  HARPS  2455489.78380000      -2.324   0.677
               HD 1581  HARPS  2455489.78484000      -3.043   0.671
               HD 1581  HARPS  2455489.78591000      -2.853   0.694
               HD 1581  HARPS  2455489.78697000      -0.932   0.635
               HD 1581  HARPS  2455489.78801000      -1.243   0.608
               HD 1581  HARPS  2455489.78909000      -1.135   0.659
               HD 1581  HARPS  2455489.79017000      -2.624   0.608
               HD 1581  HARPS  2455493.73738000      -1.850   0.574
               HD 1581  HARPS  2455493.74058000      -1.897   0.574
               HD 1581  HARPS  2455493.74277000      -1.496   0.603
               HD 1581  HARPS  2455493.74509000      -1.840   0.654
               HD 1581  HARPS  2455493.74700000      -1.536   0.596
               HD 1581  HARPS  2455493.74963000      -3.751   0.579
               HD 1581  HARPS  2455494.60684000      -4.466   0.565
               HD 1581  HARPS  2455494.60837000      -0.878   0.520
               HD 1581  HARPS  2455494.60991000      -1.864   0.600
               HD 1581  HARPS  2455494.61142000      -4.584   0.458
               HD 1581  HARPS  2455494.61294000      -1.817   0.530
               HD 1581  HARPS  2455494.61447000      -3.866   0.525
               HD 1581  HARPS  2455494.68236000      -4.100   0.428
               HD 1581  HARPS  2455494.68386000      -4.297   0.387
               HD 1581  HARPS  2455494.68541000      -2.564   0.438
               HD 1581  HARPS  2455494.68692000      -4.876   0.374
               HD 1581  HARPS  2455494.68846000      -1.749   0.442
               HD 1581  HARPS  2455494.69000000      -3.290   0.475
               HD 1581  HARPS  2455494.74247000      -2.768   0.516
               HD 1581  HARPS  2455494.74407000      -1.362   0.465
               HD 1581  HARPS  2455494.74557000      -0.184   0.516
               HD 1581  HARPS  2455494.74708000      -2.582   0.576
               HD 1581  HARPS  2455494.74857000      -2.250   0.615
               HD 1581  HARPS  2455494.75013000       0.336   0.517
               HD 1581  HARPS  2455495.62670000      -0.480   0.503
               HD 1581  HARPS  2455495.62821000      -3.748   0.535
               HD 1581  HARPS  2455495.62974000      -1.900   0.524
               HD 1581  HARPS  2455495.63125000      -3.255   0.489
               HD 1581  HARPS  2455495.63281000      -1.952   0.496
               HD 1581  HARPS  2455495.63432000      -0.737   0.441
               HD 1581  HARPS  2455495.68776000      -3.032   0.541
               HD 1581  HARPS  2455495.68930000      -3.035   0.473
               HD 1581  HARPS  2455495.69080000      -1.154   0.472
               HD 1581  HARPS  2455495.69235000      -4.997   0.531
               HD 1581  HARPS  2455495.69386000      -1.065   0.588
               HD 1581  HARPS  2455495.69541000      -3.326   0.515
               HD 1581  HARPS  2455495.74618000      -2.015   0.501
               HD 1581  HARPS  2455495.74774000      -1.367   0.513
               HD 1581  HARPS  2455495.74928000      -4.812   0.478
               HD 1581  HARPS  2455495.75080000       0.003   0.629
               HD 1581  HARPS  2455495.75234000      -3.030   0.524
               HD 1581  HARPS  2455495.75386000      -3.930   0.596
               HD 1581  HARPS  2455497.62058000      -3.411   0.485
               HD 1581  HARPS  2455497.62212000      -3.297   0.494
               HD 1581  HARPS  2455497.62364000      -2.165   0.480
               HD 1581  HARPS  2455497.62515000      -5.031   0.562
               HD 1581  HARPS  2455497.62671000      -3.489   0.425
               HD 1581  HARPS  2455497.62823000      -2.367   0.504
               HD 1581  HARPS  2455497.69399000      -3.349   0.385
               HD 1581  HARPS  2455497.69550000      -4.039   0.449
               HD 1581  HARPS  2455497.69705000      -3.215   0.493
               HD 1581  HARPS  2455497.69852000      -4.687   0.478
               HD 1581  HARPS  2455497.70007000      -2.566   0.498
               HD 1581  HARPS  2455497.70164000      -3.477   0.419
               HD 1581  HARPS  2455497.75731000      -3.611   0.531
               HD 1581  HARPS  2455497.75881000      -4.849   0.539
               HD 1581  HARPS  2455497.76040000      -1.840   0.559
               HD 1581  HARPS  2455497.76191000      -2.938   0.502
               HD 1581  HARPS  2455497.76342000      -4.652   0.588
               HD 1581  HARPS  2455497.76493000      -2.500   0.607
               HD 1581  HARPS  2455498.55880000      -1.374   0.612
               HD 1581  HARPS  2455498.56031000      -2.461   0.621
               HD 1581  HARPS  2455498.56188000      -3.611   0.569
               HD 1581  HARPS  2455498.56337000      -0.601   0.618
               HD 1581  HARPS  2455498.56494000      -2.523   0.635
               HD 1581  HARPS  2455498.56648000      -4.461   0.510
               HD 1581  HARPS  2455498.64126000      -2.840   0.676
               HD 1581  HARPS  2455498.64279000      -3.761   0.653
               HD 1581  HARPS  2455498.64432000      -2.165   0.627
               HD 1581  HARPS  2455498.64582000      -3.758   0.591
               HD 1581  HARPS  2455498.64734000      -2.539   0.532
               HD 1581  HARPS  2455498.64888000      -1.926   0.608
               HD 1581  HARPS  2455499.54666000      -0.246   0.593
               HD 1581  HARPS  2455499.54822000      -2.160   0.732
               HD 1581  HARPS  2455499.54974000      -2.412   0.765
               HD 1581  HARPS  2455499.55129000      -3.061   0.595
               HD 1581  HARPS  2455499.55282000      -2.382   0.775
               HD 1581  HARPS  2455499.55432000      -2.615   0.851
               HD 1581  HARPS  2455499.64959000      -3.263   0.705
               HD 1581  HARPS  2455499.65113000      -3.064   0.868
               HD 1581  HARPS  2455499.65271000      -5.454   0.650
               HD 1581  HARPS  2455499.65417000      -2.041   0.675
               HD 1581  HARPS  2455499.65576000      -5.505   0.646
               HD 1581  HARPS  2455499.65724000      -4.244   0.588
               HD 1581  HARPS  2455499.73968000      -3.472   0.520
               HD 1581  HARPS  2455499.74120000      -4.466   0.542
               HD 1581  HARPS  2455499.74271000      -3.525   0.534
               HD 1581  HARPS  2455499.74426000      -4.666   0.528
               HD 1581  HARPS  2455499.74579000      -3.374   0.544
               HD 1581  HARPS  2455499.74731000      -3.469   0.516
               HD 1581  HARPS  2455500.60459000      -3.250   0.565
               HD 1581  HARPS  2455500.60613000      -1.558   0.421
               HD 1581  HARPS  2455500.60765000      -3.189   0.517
               HD 1581  HARPS  2455500.60915000      -1.359   0.575
               HD 1581  HARPS  2455500.61072000      -3.944   0.582
               HD 1581  HARPS  2455500.61224000      -3.691   0.599
               HD 1581  HARPS  2455500.66519000      -4.870   0.498
               HD 1581  HARPS  2455500.66675000      -4.885   0.525
               HD 1581  HARPS  2455500.66826000      -3.378   0.468
               HD 1581  HARPS  2455500.66979000      -3.394   0.441
               HD 1581  HARPS  2455500.67131000      -3.899   0.500
               HD 1581  HARPS  2455500.67283000      -2.699   0.500
               HD 1581  HARPS  2455500.72626000      -5.465   0.521
               HD 1581  HARPS  2455500.72778000      -5.560   0.537
               HD 1581  HARPS  2455500.72929000      -5.436   0.556
               HD 1581  HARPS  2455500.73085000      -4.659   0.595
               HD 1581  HARPS  2455500.73236000      -3.946   0.608
               HD 1581  HARPS  2455500.73389000      -4.504   0.495
               HD 1581  HARPS  2455501.56109000      -4.487   0.485
               HD 1581  HARPS  2455501.56262000      -6.209   0.421
               HD 1581  HARPS  2455501.56414000      -6.814   0.439
               HD 1581  HARPS  2455501.56565000      -5.880   0.464
               HD 1581  HARPS  2455501.56719000      -6.431   0.483
               HD 1581  HARPS  2455501.56870000      -5.398   0.440
               HD 1581  HARPS  2455501.63484000      -6.741   0.465
               HD 1581  HARPS  2455501.63635000      -4.282   0.471
               HD 1581  HARPS  2455501.63789000      -6.090   0.429
               HD 1581  HARPS  2455501.63940000      -6.323   0.469
               HD 1581  HARPS  2455501.64096000      -3.387   0.472
               HD 1581  HARPS  2455501.64247000      -6.362   0.534
               HD 1581  HARPS  2455501.69475000      -2.812   0.573
               HD 1581  HARPS  2455501.69631000      -3.062   0.546
               HD 1581  HARPS  2455501.69787000      -1.432   0.459
               HD 1581  HARPS  2455501.69937000      -3.470   0.485
               HD 1581  HARPS  2455501.70085000      -1.453   0.532
               HD 1581  HARPS  2455501.70244000      -2.626   0.515
               HD 1581  HARPS  2455505.60002000      -2.809   0.629
               HD 1581  HARPS  2455505.60130000      -1.567   0.563
               HD 1581  HARPS  2455505.60258000      -2.818   0.582
               HD 1581  HARPS  2455505.60386000      -3.282   0.569
               HD 1581  HARPS  2455505.60521000      -1.462   0.627
               HD 1581  HARPS  2455505.60647000      -3.241   0.595
               HD 1581  HARPS  2455505.60775000      -3.390   0.618
               HD 1581  HARPS  2455505.60908000      -2.889   0.591
               HD 1581  HARPS  2455505.67663000      -0.953   0.444
               HD 1581  HARPS  2455505.67870000      -1.548   0.438
               HD 1581  HARPS  2455505.68081000      -3.540   0.537
               HD 1581  HARPS  2455505.68295000      -0.243   0.409
               HD 1581  HARPS  2455506.55704000      -4.013   0.467
               HD 1581  HARPS  2455506.55857000      -4.086   0.416
               HD 1581  HARPS  2455506.56010000      -6.075   0.464
               HD 1581  HARPS  2455506.56163000      -5.064   0.472
               HD 1581  HARPS  2455506.56466000      -5.079   0.483
               HD 1581  HARPS  2455506.64223000      -3.567   0.530
               HD 1581  HARPS  2455506.64374000      -2.502   0.515
               HD 1581  HARPS  2455506.64530000      -1.933   0.450
               HD 1581  HARPS  2455506.64682000      -2.284   0.449
               HD 1581  HARPS  2455506.64835000      -3.484   0.450
               HD 1581  HARPS  2455506.64983000      -2.980   0.478
               HD 1581  HARPS  2455506.72718000      -3.184   0.614
               HD 1581  HARPS  2455506.72873000      -2.043   0.558
               HD 1581  HARPS  2455506.73025000      -2.908   0.550
               HD 1581  HARPS  2455506.73177000      -3.442   0.484
               HD 1581  HARPS  2455506.73331000      -3.064   0.520
               HD 1581  HARPS  2455506.73486000      -3.231   0.531
               HD 1581  HARPS  2455507.69565000      -6.460   0.573
               HD 1581  HARPS  2455507.69695000      -7.352   0.603
               HD 1581  HARPS  2455507.69825000      -6.105   0.551
               HD 1581  HARPS  2455507.69953000      -6.730   0.526
               HD 1581  HARPS  2455507.70086000      -7.513   0.727
               HD 1581  HARPS  2455507.70214000      -6.172   0.569
               HD 1581  HARPS  2455509.53188000       1.303   0.528
               HD 1581  HARPS  2455509.53339000      -1.047   0.486
               HD 1581  HARPS  2455509.53493000       1.232   0.588
               HD 1581  HARPS  2455509.53648000       0.821   0.508
               HD 1581  HARPS  2455509.53799000       0.507   0.513
               HD 1581  HARPS  2455509.53953000       1.539   0.483
               HD 1581  HARPS  2455509.62411000       0.439   0.476
               HD 1581  HARPS  2455509.62564000      -1.830   0.522
               HD 1581  HARPS  2455509.62716000      -1.965   0.555
               HD 1581  HARPS  2455509.62869000       0.118   0.541
               HD 1581  HARPS  2455509.63020000      -2.681   0.518
               HD 1581  HARPS  2455509.63172000      -0.283   0.489
               HD 1581  HARPS  2455509.69304000      -0.724   0.500
               HD 1581  HARPS  2455509.69461000      -0.617   0.545
               HD 1581  HARPS  2455509.69613000      -1.034   0.525
               HD 1581  HARPS  2455509.69766000       0.550   0.510
               HD 1581  HARPS  2455509.69919000      -1.302   0.504
               HD 1581  HARPS  2455509.70073000      -2.070   0.560
               HD 1581  HARPS  2455510.53269000      -2.654   0.537
               HD 1581  HARPS  2455510.53424000      -3.255   0.559
               HD 1581  HARPS  2455510.53577000      -1.981   0.545
               HD 1581  HARPS  2455510.53732000      -1.327   0.561
               HD 1581  HARPS  2455510.53887000      -3.387   0.564
               HD 1581  HARPS  2455510.54039000      -2.982   0.537
               HD 1581  HARPS  2455510.59519000      -1.922   0.609
               HD 1581  HARPS  2455510.59670000      -2.918   0.653
               HD 1581  HARPS  2455510.59824000      -0.234   0.528
               HD 1581  HARPS  2455510.59981000      -1.742   0.587
               HD 1581  HARPS  2455510.60128000      -0.896   0.663
               HD 1581  HARPS  2455510.60281000      -2.430   0.637
               HD 1581  HARPS  2455510.67820000      -2.724   0.480
               HD 1581  HARPS  2455510.67972000      -2.870   0.458
               HD 1581  HARPS  2455510.68127000      -4.112   0.519
               HD 1581  HARPS  2455510.68279000      -1.698   0.506
               HD 1581  HARPS  2455510.68430000      -2.152   0.490
               HD 1581  HARPS  2455510.68584000      -3.939   0.480
               HD 1581  HARPS  2455511.53052000      -1.810   0.457
               HD 1581  HARPS  2455511.53201000      -0.779   0.501
               HD 1581  HARPS  2455511.53355000      -1.378   0.440
               HD 1581  HARPS  2455511.53505000      -1.320   0.494
               HD 1581  HARPS  2455511.53659000      -0.710   0.504
               HD 1581  HARPS  2455511.53815000      -0.322   0.464
               HD 1581  HARPS  2455511.63381000      -1.311   0.572
               HD 1581  HARPS  2455511.63537000      -0.696   0.635
               HD 1581  HARPS  2455511.63684000      -1.590   0.514
               HD 1581  HARPS  2455511.63839000      -0.465   0.545
               HD 1581  HARPS  2455511.63991000      -1.514   0.510
               HD 1581  HARPS  2455511.64143000      -3.204   0.490
               HD 1581  HARPS  2455511.70397000      -2.459   0.580
               HD 1581  HARPS  2455511.70549000      -2.496   0.631
               HD 1581  HARPS  2455511.70706000      -0.351   0.632
               HD 1581  HARPS  2455511.70853000      -1.223   0.637
               HD 1581  HARPS  2455511.71010000      -1.771   0.588
               HD 1581  HARPS  2455511.71160000      -1.406   0.603
               HD 1581  HARPS  2455512.51689000      -1.996   0.493
               HD 1581  HARPS  2455512.51843000      -1.243   0.536
               HD 1581  HARPS  2455512.51995000      -1.464   0.491
               HD 1581  HARPS  2455512.52147000      -1.404   0.475
               HD 1581  HARPS  2455512.52298000      -0.961   0.440
               HD 1581  HARPS  2455512.52454000      -2.895   0.442
               HD 1581  HARPS  2455512.57806000      -1.525   0.536
               HD 1581  HARPS  2455512.57958000      -1.213   0.520
               HD 1581  HARPS  2455512.58115000      -2.653   0.434
               HD 1581  HARPS  2455512.58266000      -2.790   0.383
               HD 1581  HARPS  2455512.58418000      -2.582   0.501
               HD 1581  HARPS  2455512.58571000      -2.864   0.481
               HD 1581  HARPS  2455512.66313000      -3.378   0.488
               HD 1581  HARPS  2455512.66467000      -4.272   0.407
               HD 1581  HARPS  2455512.66619000      -3.710   0.437
               HD 1581  HARPS  2455512.66772000      -3.468   0.472
               HD 1581  HARPS  2455512.66924000      -3.506   0.495
               HD 1581  HARPS  2455512.67077000      -2.932   0.500
               HD 1581  HARPS  2455513.51849000      -3.507   0.589
               HD 1581  HARPS  2455513.52003000      -1.746   0.582
               HD 1581  HARPS  2455513.52156000      -2.653   0.732
               HD 1581  HARPS  2455513.52306000      -1.712   0.561
               HD 1581  HARPS  2455513.52462000      -1.174   0.640
               HD 1581  HARPS  2455513.52614000      -2.638   0.637
               HD 1581  HARPS  2455513.59936000      -0.743   0.615
               HD 1581  HARPS  2455513.60098000      -0.843   0.640
               HD 1581  HARPS  2455513.60245000      -1.847   0.557
               HD 1581  HARPS  2455513.60398000      -1.437   0.614
               HD 1581  HARPS  2455513.60552000      -0.840   0.691
               HD 1581  HARPS  2455513.60705000       0.272   0.562
               HD 1581  HARPS  2455513.67128000      -2.999   0.574
               HD 1581  HARPS  2455513.67284000      -1.550   0.655
               HD 1581  HARPS  2455513.67435000      -2.247   0.593
               HD 1581  HARPS  2455513.67586000      -2.870   0.588
               HD 1581  HARPS  2455513.67742000      -2.634   0.620
               HD 1581  HARPS  2455513.67896000      -2.012   0.608
               HD 1581  HARPS  2455514.51965000      -4.866   0.421
               HD 1581  HARPS  2455514.52118000      -2.976   0.377
               HD 1581  HARPS  2455514.52273000      -3.401   0.494
               HD 1581  HARPS  2455514.52427000      -4.142   0.471
               HD 1581  HARPS  2455514.52579000      -2.893   0.405
               HD 1581  HARPS  2455514.52730000      -3.198   0.502
               HD 1581  HARPS  2455514.58490000      -3.806   0.478
               HD 1581  HARPS  2455514.58643000      -4.017   0.393
               HD 1581  HARPS  2455514.58795000      -2.643   0.428
               HD 1581  HARPS  2455514.58949000      -3.516   0.394
               HD 1581  HARPS  2455514.59101000      -2.831   0.376
               HD 1581  HARPS  2455514.59253000      -3.516   0.428
               HD 1581  HARPS  2455514.65614000      -2.458   0.531
               HD 1581  HARPS  2455514.65772000      -3.537   0.529
               HD 1581  HARPS  2455514.65927000      -3.211   0.537
               HD 1581  HARPS  2455514.66075000      -3.148   0.544
               HD 1581  HARPS  2455514.66230000      -2.738   0.531
               HD 1581  HARPS  2455514.66390000      -1.615   0.610
               HD 1581  HARPS  2455515.50322000      -2.654   0.487
               HD 1581  HARPS  2455515.50472000      -3.941   0.490
               HD 1581  HARPS  2455515.50626000      -3.285   0.427
               HD 1581  HARPS  2455515.50777000      -4.834   0.429
               HD 1581  HARPS  2455515.50931000      -3.793   0.425
               HD 1581  HARPS  2455515.57850000      -3.523   0.558
               HD 1581  HARPS  2455515.58002000      -1.122   0.557
               HD 1581  HARPS  2455515.58154000      -2.845   0.650
               HD 1581  HARPS  2455515.58305000      -2.798   0.563
               HD 1581  HARPS  2455515.58463000      -0.332   0.566
               HD 1581  HARPS  2455515.65399000      -4.437   0.539
               HD 1581  HARPS  2455515.65556000      -2.804   0.492
               HD 1581  HARPS  2455515.65708000      -4.239   0.493
               HD 1581  HARPS  2455515.65859000      -4.518   0.485
               HD 1581  HARPS  2455515.66012000      -4.057   0.523
               HD 1581  HARPS  2455516.51680000      -3.281   0.419
               HD 1581  HARPS  2455516.51832000      -4.637   0.423
               HD 1581  HARPS  2455516.51983000      -2.838   0.426
               HD 1581  HARPS  2455516.52136000      -4.830   0.417
               HD 1581  HARPS  2455516.52289000      -5.024   0.419
               HD 1581  HARPS  2455516.58773000      -2.430   0.476
               HD 1581  HARPS  2455516.58928000      -2.917   0.558
               HD 1581  HARPS  2455516.59077000      -2.905   0.535
               HD 1581  HARPS  2455516.59233000      -2.368   0.421
               HD 1581  HARPS  2455516.59386000      -2.514   0.505
               HD 1581  HARPS  2455516.66427000      -3.475   0.465
               HD 1581  HARPS  2455516.66580000      -2.901   0.427
               HD 1581  HARPS  2455516.66737000      -3.208   0.468
               HD 1581  HARPS  2455516.66884000      -3.451   0.451
               HD 1581  HARPS  2455516.67039000      -3.477   0.510
               HD 1581  HARPS  2455517.51641000      -2.257   0.420
               HD 1581  HARPS  2455517.51794000      -0.600   0.457
               HD 1581  HARPS  2455517.51947000      -3.316   0.416
               HD 1581  HARPS  2455517.52101000      -2.637   0.424
               HD 1581  HARPS  2455517.52250000      -2.925   0.447
               HD 1581  HARPS  2455517.58838000      -3.519   0.490
               HD 1581  HARPS  2455517.58988000      -2.723   0.492
               HD 1581  HARPS  2455517.59144000      -3.934   0.523
               HD 1581  HARPS  2455517.59296000      -2.781   0.502
               HD 1581  HARPS  2455517.59448000      -3.125   0.479
               HD 1581  HARPS  2455517.64533000      -1.743   0.524
               HD 1581  HARPS  2455517.64686000      -2.914   0.601
               HD 1581  HARPS  2455517.64837000      -2.481   0.506
               HD 1581  HARPS  2455517.64994000      -1.492   0.518
               HD 1581  HARPS  2455517.65143000      -1.769   0.518
               HD 1581  HARPS  2455518.55900000      -0.950   0.532
               HD 1581  HARPS  2455518.56052000      -1.497   0.529
               HD 1581  HARPS  2455518.56204000      -1.110   0.390
               HD 1581  HARPS  2455518.56357000      -1.077   0.560
               HD 1581  HARPS  2455518.56509000       1.127   0.477
               HD 1581  HARPS  2455518.63050000      -0.508   0.477
               HD 1581  HARPS  2455518.63201000      -0.705   0.551
               HD 1581  HARPS  2455518.63356000      -1.708   0.484
               HD 1581  HARPS  2455518.63503000      -1.154   0.513
               HD 1581  HARPS  2455518.63659000      -1.113   0.503
               HD 1581  HARPS  2455519.54101000      -2.041   0.651
               HD 1581  HARPS  2455519.54249000      -3.633   0.662
               HD 1581  HARPS  2455519.54405000      -3.000   0.490
               HD 1581  HARPS  2455519.54554000      -3.473   0.653
               HD 1581  HARPS  2455519.54709000      -4.090   0.488
               HD 1581  HARPS  2455519.60791000      -4.713   0.593
               HD 1581  HARPS  2455519.60947000      -2.677   0.628
               HD 1581  HARPS  2455519.61100000      -3.748   0.580
               HD 1581  HARPS  2455519.61254000      -4.035   0.628
               HD 1581  HARPS  2455519.61404000      -2.485   0.588
               HD 1581  HARPS  2455519.66561000      -3.274   0.521
               HD 1581  HARPS  2455519.66715000      -3.148   0.515
               HD 1581  HARPS  2455519.66867000      -3.829   0.489
               HD 1581  HARPS  2455519.67019000      -3.651   0.445
               HD 1581  HARPS  2455519.67173000      -3.789   0.423
               HD 1581  HARPS  2455521.58006000      -2.632   0.698
               HD 1581  HARPS  2455521.58160000      -1.520   0.622
               HD 1581  HARPS  2455521.58317000      -0.352   0.548
               HD 1581  HARPS  2455521.58466000      -2.575   0.468
               HD 1581  HARPS  2455521.58617000      -1.115   0.506
               HD 1581  HARPS  2455521.66213000      -2.293   0.524
               HD 1581  HARPS  2455521.66369000      -0.810   0.596
               HD 1581  HARPS  2455521.66520000      -2.205   0.517
               HD 1581  HARPS  2455521.66670000      -1.242   0.573
               HD 1581  HARPS  2455521.66825000      -1.291   0.564
               HD 1581  HARPS  2455522.54484000      -0.497   0.462
               HD 1581  HARPS  2455522.54633000      -1.139   0.527
               HD 1581  HARPS  2455522.54784000      -0.154   0.498
               HD 1581  HARPS  2455522.54939000      -1.069   0.497
               HD 1581  HARPS  2455522.55092000      -1.605   0.497
               HD 1581  HARPS  2455522.60359000       0.061   0.537
               HD 1581  HARPS  2455522.60512000      -0.535   0.503
               HD 1581  HARPS  2455522.60665000      -1.079   0.460
               HD 1581  HARPS  2455522.60817000      -1.273   0.561
               HD 1581  HARPS  2455522.60969000      -0.125   0.478
               HD 1581  HARPS  2455522.67098000       0.750   0.594
               HD 1581  HARPS  2455522.67256000      -1.321   0.523
               HD 1581  HARPS  2455522.67407000       0.723   0.601
               HD 1581  HARPS  2455522.67565000       2.314   0.492
               HD 1581  HARPS  2455522.67714000      -0.635   0.518
               HD 1581  HARPS  2455523.56291000       0.218   0.562
               HD 1581  HARPS  2455523.56444000      -1.417   0.573
               HD 1581  HARPS  2455523.56596000       2.004   0.594
               HD 1581  HARPS  2455523.56752000      -0.760   0.626
               HD 1581  HARPS  2455523.56904000      -0.973   0.512
               HD 1581  HARPS  2455523.64952000      -0.232   0.503
               HD 1581  HARPS  2455523.65106000       0.862   0.540
               HD 1581  HARPS  2455523.65258000      -1.393   0.473
               HD 1581  HARPS  2455523.65413000      -0.387   0.551
               HD 1581  HARPS  2455523.65564000      -0.644   0.459
               HD 1581  HARPS  2455524.53464000      -6.457   0.484
               HD 1581  HARPS  2455524.53615000      -4.131   0.441
               HD 1581  HARPS  2455524.53771000      -5.549   0.542
               HD 1581  HARPS  2455524.53923000      -5.766   0.606
               HD 1581  HARPS  2455524.54074000      -6.484   0.529
               HD 1581  HARPS  2455524.59258000      -2.838   0.533
               HD 1581  HARPS  2455524.59415000      -1.843   0.487
               HD 1581  HARPS  2455524.59565000      -3.352   0.562
               HD 1581  HARPS  2455524.59721000      -3.051   0.506
               HD 1581  HARPS  2455524.59871000      -1.145   0.571
               HD 1581  HARPS  2455524.66132000      -3.873   0.470
               HD 1581  HARPS  2455524.66282000      -2.261   0.520
               HD 1581  HARPS  2455524.66434000      -1.808   0.555
               HD 1581  HARPS  2455524.66588000      -3.655   0.576
               HD 1581  HARPS  2455524.66742000      -1.014   0.561
               HD 1581  HARPS  2456166.75919000      -4.731   0.442
               HD 1581  HARPS  2456166.76094000      -4.991   0.499
               HD 1581  HARPS  2456166.76269000      -2.323   0.490
               HD 1581  HARPS  2456166.76445000      -4.152   0.541
               HD 1581  HARPS  2456166.76622000      -4.234   0.448
               HD 1581  HARPS  2456166.87548000      -2.872   0.517
               HD 1581  HARPS  2456166.87726000      -3.407   0.478
               HD 1581  HARPS  2456166.87901000      -2.376   0.485
               HD 1581  HARPS  2456166.88074000      -3.557   0.459
               HD 1581  HARPS  2456166.88252000      -1.641   0.528
               HD 1581  HARPS  2456167.63084000       0.460   0.657
               HD 1581  HARPS  2456167.63261000      -2.351   0.589
               HD 1581  HARPS  2456167.63437000       2.042   0.611
               HD 1581  HARPS  2456167.63613000       2.063   0.642
               HD 1581  HARPS  2456167.63789000       0.790   0.602
               HD 1581  HARPS  2456167.81151000      -1.715   0.561
               HD 1581  HARPS  2456167.81329000      -2.989   0.540
               HD 1581  HARPS  2456167.81511000      -1.260   0.567
               HD 1581  HARPS  2456167.81686000      -0.495   0.444
               HD 1581  HARPS  2456167.81856000      -3.193   0.495
               HD 1581  HARPS  2456168.71442000      -3.789   0.578
               HD 1581  HARPS  2456168.71615000      -3.582   0.596
               HD 1581  HARPS  2456168.71791000      -3.633   0.586
               HD 1581  HARPS  2456168.71968000      -4.820   0.558
               HD 1581  HARPS  2456168.72141000      -2.968   0.528
               HD 1581  HARPS  2456168.84053000      -1.831   0.601
               HD 1581  HARPS  2456168.84227000      -2.464   0.709
               HD 1581  HARPS  2456168.84409000      -2.165   0.657
               HD 1581  HARPS  2456168.84582000      -3.121   0.545
               HD 1581  HARPS  2456168.84753000      -1.535   0.556
               HD 1581  HARPS  2456171.72094000      -4.088   0.822
               HD 1581  HARPS  2456171.72270000      -1.724   0.716
               HD 1581  HARPS  2456171.72445000      -3.097   0.769
               HD 1581  HARPS  2456171.72626000      -2.971   0.741
               HD 1581  HARPS  2456171.72800000      -4.351   0.757
               HD 1581  HARPS  2456171.87770000      -1.690   0.791
               HD 1581  HARPS  2456171.87948000      -1.129   0.834
               HD 1581  HARPS  2456171.88122000       1.104   0.687
               HD 1581  HARPS  2456171.88298000      -1.591   0.809
               HD 1581  HARPS  2456171.88476000       0.900   0.793
               HD 1581  HARPS  2456172.70621000      -1.074   0.572
               HD 1581  HARPS  2456172.70797000      -3.798   0.645
               HD 1581  HARPS  2456172.70976000      -1.199   0.601
               HD 1581  HARPS  2456172.71152000      -3.063   0.597
               HD 1581  HARPS  2456172.71327000      -1.190   0.628
               HD 1581  HARPS  2456172.81324000      -3.122   0.533
               HD 1581  HARPS  2456172.81486000      -0.910   0.592
               HD 1581  HARPS  2456172.81675000      -0.962   0.506
               HD 1581  HARPS  2456172.81847000      -2.562   0.600
               HD 1581  HARPS  2456172.82025000      -2.021   0.610
               HD 1581  HARPS  2456173.76343000      -3.009   0.749
               HD 1581  HARPS  2456173.76513000      -0.422   0.716
               HD 1581  HARPS  2456173.76695000      -2.860   0.785
               HD 1581  HARPS  2456173.76869000      -2.433   0.779
               HD 1581  HARPS  2456173.77042000      -1.245   0.860
               HD 1581  HARPS  2456173.85487000      -3.088   0.708
               HD 1581  HARPS  2456173.85667000      -1.921   0.769
               HD 1581  HARPS  2456173.85840000      -2.921   0.775
               HD 1581  HARPS  2456173.86012000      -1.893   0.777
               HD 1581  HARPS  2456173.86193000      -2.502   0.756
               HD 1581  HARPS  2456174.79857000      -1.384   0.780
               HD 1581  HARPS  2456174.80065000      -1.467   0.700
               HD 1581  HARPS  2456174.80274000      -0.440   0.829
               HD 1581  HARPS  2456174.80492000      -2.530   0.783
               HD 1581  HARPS  2456174.87434000      -1.311   0.803
               HD 1581  HARPS  2456174.87643000      -1.005   0.703
               HD 1581  HARPS  2456174.87857000      -1.114   0.722
               HD 1581  HARPS  2456174.88062000       0.334   0.863
               HD 1581  HARPS  2456175.74683000      -3.767   0.668
               HD 1581  HARPS  2456175.74856000      -2.667   0.753
               HD 1581  HARPS  2456175.75023000      -3.661   0.823
               HD 1581  HARPS  2456175.75190000      -2.682   0.805
               HD 1581  HARPS  2456175.75363000      -2.448   1.000
               HD 1581  HARPS  2456180.77893000      -0.559   0.620
               HD 1581  HARPS  2456180.78270000      -0.796   0.620
               HD 1581  HARPS  2456180.88456000      -1.257   0.645
               HD 1581  HARPS  2456180.88839000      -0.540   0.735
               HD 1581  HARPS  2456181.70496000      -4.705   0.640
               HD 1581  HARPS  2456181.70652000      -0.830   0.630
               HD 1581  HARPS  2456181.70802000      -3.115   0.636
               HD 1581  HARPS  2456181.70957000      -3.936   0.643
               HD 1581  HARPS  2456181.71107000      -1.444   0.625
               HD 1581  HARPS  2456181.71260000      -4.379   0.585
               HD 1581  HARPS  2456181.81444000      -2.425   0.631
               HD 1581  HARPS  2456181.81596000      -1.984   0.662
               HD 1581  HARPS  2456181.81751000      -2.503   0.583
               HD 1581  HARPS  2456181.81903000      -3.366   0.577
               HD 1581  HARPS  2456181.82056000      -2.832   0.658
               HD 1581  HARPS  2456181.82208000      -2.425   0.655
               HD 1581  HARPS  2456182.61655000      -0.978   0.713
               HD 1581  HARPS  2456182.62050000      -1.255   0.747
               HD 1581  HARPS  2456182.74808000      -0.487   0.728
               HD 1581  HARPS  2456182.75072000      -1.278   0.676
               HD 1581  HARPS  2456182.75341000      -1.812   0.734
               HD 1581  HARPS  2456186.61164000       3.920   0.587
               HD 1581  HARPS  2456186.61425000       1.394   0.578
               HD 1581  HARPS  2456186.61693000       3.766   0.631
               HD 1581  HARPS  2456186.74280000       1.884   0.599
               HD 1581  HARPS  2456186.74427000       3.006   0.624
               HD 1581  HARPS  2456186.74585000       5.325   0.680
               HD 1581  HARPS  2456186.74738000       1.408   0.653
               HD 1581  HARPS  2456186.74886000       2.895   0.607
               HD 1581  HARPS  2456186.75037000       4.088   0.642
               HD 1581  HARPS  2456187.61686000      -0.777   0.676
               HD 1581  HARPS  2456187.62056000      -0.690   0.685
               HD 1581  HARPS  2456187.73150000       0.418   0.707
               HD 1581  HARPS  2456187.73405000      -0.905   0.761
               HD 1581  HARPS  2456187.73689000      -1.518   0.725
               HD 1581  HARPS  2456188.78997000      -1.048   1.324
               HD 1581  HARPS  2456188.79709000      -3.273   1.065
               HD 1581  HARPS  2456189.67926000      -0.099   0.677
               HD 1581  HARPS  2456189.82421000      -2.855   0.602
               HD 1581  HARPS  2456189.82799000      -2.053   0.725
               HD 1581  HARPS  2456190.61122000      -1.409   0.625
               HD 1581  HARPS  2456190.82531000      -3.000   0.652
               HD 1581  HARPS  2456190.82797000      -1.000   0.649
               HD 1581  HARPS  2456190.83065000      -1.040   0.740
               HD 1581  HARPS  2456191.64982000      -1.482   0.731
               HD 1581  HARPS  2456191.65156000      -1.446   0.760
               HD 1581  HARPS  2456191.65330000      -4.353   0.800
               HD 1581  HARPS  2456191.65506000      -1.092   0.722
               HD 1581  HARPS  2456191.65681000      -1.177   0.582
               HD 1581  HARPS  2456192.59046000      -3.081   0.731
               HD 1581  HARPS  2456192.59311000       0.238   0.702
               HD 1581  HARPS  2456192.59582000      -0.825   0.606
               HD 1581  HARPS  2456192.84150000      -2.654   0.757
               HD 1581  HARPS  2456192.84422000      -2.614   0.643
               HD 1581  HARPS  2456192.84688000      -2.430   0.692
               HD 1581  HARPS  2456193.63215000      -2.386   0.609
               HD 1581  HARPS  2456193.63447000      -1.328   0.564
               HD 1581  HARPS  2456193.63659000      -2.499   0.585
               HD 1581  HARPS  2456193.83999000      -2.211   0.883
               HD 1581  HARPS  2456193.84209000      -4.190   0.795
               HD 1581  HARPS  2456193.84418000      -2.772   0.764
               HD 1581  HARPS  2456193.84631000      -3.184   0.874
               HD 1581  HARPS  2456194.58877000       1.041   0.619
               HD 1581  HARPS  2456194.59117000      -2.321   0.574
               HD 1581  HARPS  2456194.59359000       0.373   0.554
               HD 1581  HARPS  2456194.78871000      -1.737   0.581
               HD 1581  HARPS  2456194.79115000      -2.249   0.615
               HD 1581  HARPS  2456194.79358000      -1.102   0.612
               HD 1581  HARPS  2456195.57730000      -1.004   0.651
               HD 1581  HARPS  2456195.57964000      -2.511   0.690
               HD 1581  HARPS  2456195.58221000      -1.779   0.677
               HD 1581  HARPS  2456195.82446000      -0.851   0.619
               HD 1581  HARPS  2456196.58019000       0.155   0.669
               HD 1581  HARPS  2456196.58260000      -0.684   0.589
               HD 1581  HARPS  2456196.58511000      -1.153   0.546
               HD 1581  HARPS  2456196.82792000      -2.265   0.525
               HD 1581  HARPS  2456196.83036000      -3.654   0.656
               HD 1581  HARPS  2456196.83287000      -2.258   0.574
               HD 1581  HARPS  2456198.57759000       0.228   0.735
               HD 1581  HARPS  2456198.58011000       0.809   0.732
               HD 1581  HARPS  2456198.58274000       1.464   0.651
               HD 1581  HARPS  2456198.84101000       0.251   0.717
               HD 1581  HARPS  2456198.84349000      -1.448   0.819
               HD 1581  HARPS  2456198.84614000       2.848   0.778
               HD 1581  HARPS  2456199.56166000      -0.157   0.793
               HD 1581  HARPS  2456199.56414000      -0.416   0.814
               HD 1581  HARPS  2456199.56683000      -0.958   0.703
               HD 1581  HARPS  2456199.83307000       0.826   0.753
               HD 1581  HARPS  2456199.83561000      -0.403   0.686
               HD 1581  HARPS  2456199.83813000       1.009   0.617
               HD 1581  HARPS  2456200.63380000      -2.155   0.611
               HD 1581  HARPS  2456200.63653000      -2.216   0.580
               HD 1581  HARPS  2456200.63912000      -1.911   0.620
               HD 1581  HARPS  2456200.80773000      -2.154   0.673
               HD 1581  HARPS  2456200.81043000      -2.700   0.620
               HD 1581  HARPS  2456200.81311000      -2.259   0.543
               HD 1581  HARPS  2456201.56573000      -1.117   0.765
               HD 1581  HARPS  2456201.56827000       0.194   0.672
               HD 1581  HARPS  2456201.57083000      -1.184   0.658
               HD 1581  HARPS  2456201.83322000      -0.498   0.730
               HD 1581  HARPS  2456201.83599000      -1.967   0.656
               HD 1581  HARPS  2456201.83858000      -1.233   0.590
               HD 1581  HARPS  2456202.57353000      -1.142   0.727
               HD 1581  HARPS  2456202.57595000      -2.026   0.795
               HD 1581  HARPS  2456202.57858000      -0.408   0.750
               HD 1581  HARPS  2456202.83773000      -4.037   0.678
               HD 1581  HARPS  2456202.84032000      -2.240   0.651
               HD 1581  HARPS  2456202.84305000      -2.607   0.639
               HD 1581  HARPS  2456205.75143000      -2.830   1.028
               HD 1581  HARPS  2456205.75414000      -3.690   0.888
               HD 1581  HARPS  2456205.75668000      -1.473   0.844
               HD 1581  HARPS  2456208.70950000      -0.960   0.624
               HD 1581  HARPS  2456208.71228000      -0.508   0.541
               HD 1581  HARPS  2456208.71491000      -1.079   0.591
               HD 1581  HARPS  2456209.70063000      -1.298   0.704
               HD 1581  HARPS  2456209.70331000      -1.168   0.685
               HD 1581  HARPS  2456209.70595000       0.678   0.719
               HD 1581  HARPS  2456210.68211000      -1.250   0.604
               HD 1581  HARPS  2456210.68474000      -1.149   0.624
               HD 1581  HARPS  2456210.68746000      -0.152   0.633
               HD 1581  HARPS  2456215.69686000      -0.363   0.826
               HD 1581  HARPS  2456215.69838000      -0.142   0.722
               HD 1581  HARPS  2456215.69994000       0.192   0.696
               HD 1581  HARPS  2456215.70141000      -1.905   0.814
               HD 1581  HARPS  2456215.70297000      -2.168   0.858
               HD 1581  HARPS  2456215.70450000       0.304   0.769
               HD 1581  HARPS  2456216.76358000      -0.222   1.030
               HD 1581  HARPS  2456216.76466000      -1.900   0.970
               HD 1581  HARPS  2456216.76574000      -0.088   0.910
               HD 1581  HARPS  2456216.76680000      -0.668   1.018
               HD 1581  HARPS  2456216.76786000      -1.123   0.816
               HD 1581  HARPS  2456216.76893000       0.770   1.026
               HD 1581  HARPS  2456216.76999000       1.850   0.913
               HD 1581  HARPS  2456216.77105000       1.267   0.957
               HD 1581  HARPS  2456216.77212000      -0.225   0.838
               HD 1581  HARPS  2456216.77319000      -0.715   0.853
               HD 1581  HARPS  2456217.72619000      -1.269   0.907
               HD 1581  HARPS  2456217.72741000       0.071   1.090
               HD 1581  HARPS  2456217.72869000      -0.239   1.118
               HD 1581  HARPS  2456217.73079000       0.521   0.915
               HD 1581  HARPS  2456217.73253000      -1.055   0.883
               HD 1581  HARPS  2456217.73424000      -2.760   1.793
               HD 1581  HARPS  2456217.73621000      -0.194   0.845
               HD 1581  HARPS  2456217.73789000       1.285   0.696
               HD 1581  HARPS  2456218.75151000      -2.721   0.634
               HD 1581  HARPS  2456218.75364000      -1.069   0.684
               HD 1581  HARPS  2456218.75575000      -2.966   0.797
               HD 1581  HARPS  2456218.75783000      -1.526   0.734
               HD 1581  HARPS  2456221.76353000      -2.193   0.737
               HD 1581  HARPS  2456221.76566000      -0.766   0.813
               HD 1581  HARPS  2456221.76779000      -1.706   0.712
               HD 1581  HARPS  2456221.76987000      -2.445   0.646
               HD 1581  HARPS  2456224.75661000      -4.121   0.748
               HD 1581  HARPS  2456224.75979000      -3.948   0.827
               HD 1581  HARPS  2456229.63654000      -3.987   0.823
               HD 1581  HARPS  2456229.63909000      -2.754   0.830
               HD 1581  HARPS  2456229.64187000      -3.348   0.784
               HD 1581  HARPS  2456230.62936000      -4.028   0.833
               HD 1581  HARPS  2456230.63202000      -3.754   0.873
               HD 1581  HARPS  2456230.63471000      -4.460   0.818
               HD 1581  HARPS  2456231.63964000      -3.154   0.586
               HD 1581  HARPS  2456231.64228000      -3.082   0.595
               HD 1581  HARPS  2456231.64504000      -2.159   0.589
               HD 1581  HARPS  2456454.90171000      -3.231   0.723
               HD 1581  HARPS  2456454.90380000      -3.042   0.658
               HD 1581  HARPS  2456454.90590000      -4.050   0.584
               HD 1581  HARPS  2456454.90801000      -2.482   0.674
               HD 1581  HARPS  2456454.91008000      -2.993   0.697
               HD 1581  HARPS  2456454.91221000      -2.198   0.669
               HD 1581  HARPS  2456467.84901000      -3.915   0.731
               HD 1581  HARPS  2456467.85043000      -5.092   0.693
               HD 1581  HARPS  2456467.85183000      -5.165   0.645
               HD 1581  HARPS  2456467.85323000      -4.843   0.730
               HD 1581  HARPS  2456467.85466000      -6.339   0.763
               HD 1581  HARPS  2456467.85608000      -3.915   0.725
               HD 1581  HARPS  2456467.85746000      -3.109   0.696
               HD 1581  HARPS  2456467.85888000      -5.115   0.742
               HD 1581  HARPS  2456467.86032000      -4.246   0.737
               HD 1581  HARPS  2456467.86171000      -5.079   0.678
               HD 1581  HARPS  2456469.86336000      -3.451   0.836
               HD 1581  HARPS  2456469.86480000      -5.589   0.661
               HD 1581  HARPS  2456469.86625000      -4.834   0.790
               HD 1581  HARPS  2456469.86761000      -2.969   0.698
               HD 1581  HARPS  2456469.86908000      -3.757   0.858
               HD 1581  HARPS  2456469.87036000      -3.929   0.841
               HD 1581  HARPS  2456469.87191000      -2.684   0.979
               HD 1581  HARPS  2456469.87328000      -2.379   0.950
               HD 1581  HARPS  2456469.87462000      -4.680   0.740
               HD 1581  HARPS  2456469.87615000      -1.847   1.535
               HD 1581  HARPS  2456474.87556000      -2.892   0.815
               HD 1581  HARPS  2456474.87699000      -4.084   0.750
               HD 1581  HARPS  2456474.87838000      -2.178   0.790
               HD 1581  HARPS  2456474.87980000      -2.486   0.768
               HD 1581  HARPS  2456474.88120000      -3.100   0.624
               HD 1581  HARPS  2456474.88261000      -1.566   0.627
               HD 1581  HARPS  2456474.88405000      -2.340   0.673
               HD 1581  HARPS  2456474.88546000      -2.217   0.635
               HD 1581  HARPS  2456474.88686000      -1.752   0.657
               HD 1581  HARPS  2456474.88828000      -2.677   0.682
               HD 1581  HARPS  2456480.92756000      -0.246   0.701
               HD 1581  HARPS  2456480.92898000       1.414   0.703
               HD 1581  HARPS  2456480.93036000       0.285   0.688
               HD 1581  HARPS  2456480.93179000      -0.932   0.663
               HD 1581  HARPS  2456480.93323000       0.916   0.653
               HD 1581  HARPS  2456480.93461000      -0.461   0.637
               HD 1581  HARPS  2456480.93603000      -1.093   0.678
               HD 1581  HARPS  2456480.93745000       0.833   0.715
               HD 1581  HARPS  2456480.93887000       0.397   0.666
               HD 1581  HARPS  2456480.94029000       0.533   0.713
               HD 1581  HARPS  2456498.81344000      -1.189   0.720
               HD 1581  HARPS  2456498.81554000      -2.318   0.545
               HD 1581  HARPS  2456498.81768000       0.029   0.588
               HD 1581  HARPS  2456498.81975000      -1.313   0.656
               HD 1581  HARPS  2456498.82186000      -1.349   0.676
               HD 1581  HARPS  2456498.82404000      -0.214   0.705
               HD 1581  HARPS  2456512.86940000       0.513   1.005
               HD 1581  HARPS  2456512.87115000       1.715   1.013
               HD 1581  HARPS  2456512.87288000       0.898   0.986
               HD 1581  HARPS  2456512.87473000      -1.386   0.994
               HD 1581  HARPS  2456512.87642000       0.984   1.194
               HD 1581  HARPS  2456512.87825000       0.217   1.006
               HD 1581  HARPS  2456512.87999000      -1.876   0.919
               HD 1581  HARPS  2456521.92420000      -2.791   0.554
               HD 1581  HARPS  2456530.85763000      -3.719   0.623
               HD 1581  HARPS  2456543.71439000      -1.964   0.646
               HD 1581  HARPS  2456543.71717000      -0.194   0.595
               HD 1581  HARPS  2456543.71976000      -1.048   0.622
               HD 1581  HARPS  2456543.72251000       0.025   0.485
               HD 1581  HARPS  2456568.65142000      -1.134   0.592
               HD 1581  HARPS  2456568.65320000      -1.110   0.633
               HD 1581  HARPS  2456568.65489000      -2.223   0.585
               HD 1581  HARPS  2456568.65671000      -1.547   0.659
               HD 1581  HARPS  2456568.65850000      -1.429   0.690
               HD 1581  HARPS  2456568.72078000      -2.185   0.744
               HD 1581  HARPS  2456568.72231000      -0.151   0.658
               HD 1581  HARPS  2456568.72386000      -2.921   0.598
               HD 1581  HARPS  2456568.72540000      -0.840   0.607
               HD 1581  HARPS  2456568.72691000      -1.349   0.655
               HD 1581  HARPS  2456569.62791000      -2.187   0.689
               HD 1581  HARPS  2456569.62969000      -0.782   0.776
               HD 1581  HARPS  2456569.63145000      -0.588   0.815
               HD 1581  HARPS  2456569.63327000       0.062   0.665
               HD 1581  HARPS  2456569.63499000       0.228   0.721
               HD 1581  HARPS  2456569.71484000      -2.210   0.600
               HD 1581  HARPS  2456570.66296000      -0.129   0.623
               HD 1581  HARPS  2456570.66472000      -0.000   0.686
               HD 1581  HARPS  2456570.66648000       1.030   0.602
               HD 1581  HARPS  2456570.66825000       0.490   0.752
               HD 1581  HARPS  2456570.66998000       1.215   0.592
               HD 1581  HARPS  2456570.77869000      -0.152   0.623
               HD 1581  HARPS  2456570.78043000      -1.868   0.609
               HD 1581  HARPS  2456570.78218000      -0.779   0.718
               HD 1581  HARPS  2456570.78400000       0.728   0.698
               HD 1581  HARPS  2456570.78570000       0.802   0.640
               HD 1581  HARPS  2456575.59463000      -1.517   0.624
               HD 1581  HARPS  2456575.59639000       1.011   0.591
               HD 1581  HARPS  2456575.59813000       0.640   0.585
               HD 1581  HARPS  2456575.59992000      -0.120   0.626
               HD 1581  HARPS  2456575.60167000      -0.429   0.637
               HD 1581  HARPS  2456575.69709000      -0.996   0.579
               HD 1581  HARPS  2456575.69886000      -1.149   0.528
               HD 1581  HARPS  2456575.70058000      -0.135   0.601
               HD 1581  HARPS  2456575.70237000      -0.904   0.612
               HD 1581  HARPS  2456575.70414000      -1.381   0.625
               HD 1581  HARPS  2456576.65060000      -5.349   0.576
               HD 1581  HARPS  2456576.65236000      -3.305   0.552
               HD 1581  HARPS  2456576.65414000      -3.452   0.498
               HD 1581  HARPS  2456576.65584000      -2.468   0.523
               HD 1581  HARPS  2456576.65765000      -2.273   0.489
               HD 1581  HARPS  2456576.76613000      -3.825   0.514
               HD 1581  HARPS  2456576.76787000      -1.637   0.510
               HD 1581  HARPS  2456576.76964000      -2.652   0.568
               HD 1581  HARPS  2456576.77141000      -3.120   0.524
               HD 1581  HARPS  2456576.77321000      -2.318   0.500
               HD 1581  HARPS  2456580.59530000      -2.174   0.825
               HD 1581  HARPS  2456580.59719000      -3.328   0.947
               HD 1581  HARPS  2456580.59883000      -0.828   0.693
               HD 1581  HARPS  2456580.60055000      -4.179   0.659
               HD 1581  HARPS  2456580.67489000      -2.987   0.547
               HD 1581  HARPS  2456580.67665000      -3.032   0.480
               HD 1581  HARPS  2456580.67834000      -2.833   0.728
               HD 1581  HARPS  2456580.68017000      -0.530   0.899
               HD 1581  HARPS  2456583.67502000      -1.730   0.626
               HD 1581  HARPS  2456583.67609000       0.882   0.654
               HD 1581  HARPS  2456583.67715000      -1.003   0.636
               HD 1581  HARPS  2456583.67822000      -2.563   0.614
               HD 1581  HARPS  2456583.67928000      -2.302   0.581
               HD 1581  HARPS  2456583.68033000      -1.129   0.585
               HD 1581  HARPS  2456583.68140000      -1.280   0.516
               HD 1581  HARPS  2456583.68248000      -3.138   0.585
               HD 1581  HARPS  2456583.68355000      -1.835   0.600
               HD 1581  HARPS  2456583.68461000      -1.091   0.619
               HD 1581  HARPS  2456584.63392000      -3.131   0.543
               HD 1581  HARPS  2456584.63499000      -2.675   0.528
               HD 1581  HARPS  2456584.63606000      -2.652   0.565
               HD 1581  HARPS  2456584.63712000      -2.517   0.614
               HD 1581  HARPS  2456584.63819000      -3.075   0.594
               HD 1581  HARPS  2456584.63925000      -4.084   0.666
               HD 1581  HARPS  2456584.64031000      -2.294   0.574
               HD 1581  HARPS  2456584.64139000      -1.015   0.712
               HD 1581  HARPS  2456584.64245000      -2.679   0.708
               HD 1581  HARPS  2456584.64352000      -3.055   0.776
               HD 1581  HARPS  2456586.71866000       0.585   0.518
               HD 1581  HARPS  2456590.57399000      -2.018   0.514
               HD 1581  HARPS  2456590.57773000      -2.694   0.466
               HD 1581  HARPS  2456590.72923000      -2.835   0.532
               HD 1581  HARPS  2456590.73322000      -3.815   0.479
               HD 1581  HARPS  2456591.54072000      -2.263   0.773
               HD 1581  HARPS  2456591.54248000      -1.215   0.649
               HD 1581  HARPS  2456591.54417000      -1.064   0.676
               HD 1581  HARPS  2456591.54600000      -0.431   0.616
               HD 1581  HARPS  2456591.54776000      -0.848   0.744
               HD 1581  HARPS  2456591.66141000      -0.364   0.782
               HD 1581  HARPS  2456591.66318000       0.577   0.742
               HD 1581  HARPS  2456591.66495000       0.136   0.837
               HD 1581  HARPS  2456591.66671000      -0.507   0.778
               HD 1581  HARPS  2456591.66847000       1.351   0.655
               HD 1581  HARPS  2456592.52555000      -1.309   0.677
               HD 1581  HARPS  2456592.52729000      -1.015   0.615
               HD 1581  HARPS  2456592.52904000      -0.546   0.605
               HD 1581  HARPS  2456592.53081000      -0.938   0.641
               HD 1581  HARPS  2456592.53254000      -2.781   0.667
               HD 1581  HARPS  2456592.73794000      -1.970   0.688
               HD 1581  HARPS  2456592.73968000      -0.908   0.737
               HD 1581  HARPS  2456592.74137000      -1.585   0.717
               HD 1581  HARPS  2456592.74316000      -2.523   0.639
               HD 1581  HARPS  2456592.74497000      -1.424   0.558
               HD 1581  HARPS  2456593.56374000      -3.240   0.544
               HD 1581  HARPS  2456593.56545000      -1.503   0.556
               HD 1581  HARPS  2456593.56726000      -4.238   0.572
               HD 1581  HARPS  2456593.56898000      -2.885   0.582
               HD 1581  HARPS  2456593.57077000      -3.036   0.540
               HD 1581  HARPS  2456593.73925000      -3.774   0.538
               HD 1581  HARPS  2456593.74106000      -0.860   0.532
               HD 1581  HARPS  2456593.74285000      -4.289   0.568
               HD 1581  HARPS  2456593.74461000      -1.610   0.531
               HD 1581  HARPS  2456593.74638000      -2.457   0.603
               HD 1581  HARPS  2456594.52697000      -3.812   0.654
               HD 1581  HARPS  2456594.52875000      -2.458   0.704
               HD 1581  HARPS  2456594.53051000      -1.382   0.718
               HD 1581  HARPS  2456594.53226000      -2.964   0.677
               HD 1581  HARPS  2456594.53404000      -2.640   0.627
               HD 1581  HARPS  2456594.76523000      -1.597   0.618
               HD 1581  HARPS  2456594.76695000      -1.982   0.690
               HD 1581  HARPS  2456594.76871000       0.949   0.640
               HD 1581  HARPS  2456594.77042000      -1.764   0.630
               HD 1581  HARPS  2456594.77217000      -1.181   0.674
               HD 1581  HARPS  2456595.54731000      -2.085   0.557
               HD 1581  HARPS  2456595.54910000      -3.212   0.514
               HD 1581  HARPS  2456595.55086000      -1.767   0.572
               HD 1581  HARPS  2456595.55260000      -3.890   0.549
               HD 1581  HARPS  2456595.55434000      -3.057   0.629
               HD 1581  HARPS  2456596.52610000      -2.777   0.628
               HD 1581  HARPS  2456596.52791000      -2.832   0.595
               HD 1581  HARPS  2456596.52961000      -4.972   0.631
               HD 1581  HARPS  2456596.53136000      -1.450   0.661
               HD 1581  HARPS  2456596.53316000      -3.011   0.726
               HD 1581  HARPS  2456596.70624000      -3.073   0.570
               HD 1581  HARPS  2456596.70800000      -2.434   0.566
               HD 1581  HARPS  2456596.70975000      -4.215   0.501
               HD 1581  HARPS  2456596.71151000      -3.162   0.540
               HD 1581  HARPS  2456596.71328000      -2.966   0.535
               HD 1581  HARPS  2456599.53654000       0.266   0.475
               HD 1581  HARPS  2456599.53833000      -1.065   0.636
               HD 1581  HARPS  2456599.54005000      -1.997   0.534
               HD 1581  HARPS  2456599.54184000      -1.641   0.480
               HD 1581  HARPS  2456599.54355000      -1.460   0.481
               HD 1581  HARPS  2456599.69440000      -1.097   0.498
               HD 1581  HARPS  2456599.69616000       2.063   0.474
               HD 1581  HARPS  2456599.69792000      -0.355   0.537
               HD 1581  HARPS  2456599.69968000       1.005   0.521
               HD 1581  HARPS  2456599.70147000       0.566   0.470
               HD 1581  HARPS  2456600.59076000      -2.620   0.484
               HD 1581  HARPS  2456600.59256000      -1.293   0.537
               HD 1581  HARPS  2456600.59435000      -2.239   0.478
               HD 1581  HARPS  2456600.59610000      -0.374   0.532
               HD 1581  HARPS  2456600.59783000      -1.844   0.545
               HD 1581  HARPS  2456600.66962000      -0.892   0.580
               HD 1581  HARPS  2456600.67137000       0.295   0.580
               HD 1581  HARPS  2456600.67315000       1.389   0.564
               HD 1581  HARPS  2456600.67488000      -1.509   0.600
               HD 1581  HARPS  2456600.67669000      -1.202   0.635
               HD 1581  HARPS  2456601.52317000       2.542   0.522
               HD 1581  HARPS  2456601.52495000       0.428   0.504
               HD 1581  HARPS  2456601.52671000       0.090   0.517
               HD 1581  HARPS  2456601.52848000       2.320   0.502
               HD 1581  HARPS  2456601.53029000       1.307   0.534
               HD 1581  HARPS  2456602.61074000       1.400   0.564
               HD 1581  HARPS  2456602.61607000       0.443   0.446
               HD 1581  HARPS  2456602.72664000       0.393   0.534
               HD 1581  HARPS  2456602.72835000       2.565   0.567
               HD 1581  HARPS  2456602.73015000      -0.064   0.579
               HD 1581  HARPS  2456602.73191000       1.238   0.458
               HD 1581  HARPS  2456602.73366000      -1.891   0.496
               HD 1581  HARPS  2456603.62186000       0.603   0.566
               HD 1581  HARPS  2456603.62363000       2.138   0.636
               HD 1581  HARPS  2456603.62537000      -0.308   0.574
               HD 1581  HARPS  2456603.62711000       2.169   0.610
               HD 1581  HARPS  2456603.62886000      -0.566   0.605
               HD 1581  HARPS  2456603.68550000      -1.386   0.615
               HD 1581  HARPS  2456603.68726000       0.817   0.499
               HD 1581  HARPS  2456603.68904000      -2.274   0.566
               HD 1581  HARPS  2456603.69077000       0.729   0.535
               HD 1581  HARPS  2456603.69256000      -0.189   0.656
               HD 1581  HARPS  2456604.57837000      -0.013   0.524
               HD 1581  HARPS  2456604.58009000      -1.141   0.489
               HD 1581  HARPS  2456604.58188000      -0.631   0.587
               HD 1581  HARPS  2456604.58363000      -1.036   0.523
               HD 1581  HARPS  2456604.58540000      -0.270   0.525
               HD 1581  HARPS  2456604.68224000      -1.306   0.469
               HD 1581  HARPS  2456604.68396000       0.523   0.516
               HD 1581  HARPS  2456604.68572000      -1.439   0.536
               HD 1581  HARPS  2456604.68745000      -0.416   0.598
               HD 1581  HARPS  2456604.68927000       0.655   0.498
               HD 1581  HARPS  2456610.60970000      -2.291   0.510
               HD 1581  HARPS  2456610.61179000      -4.261   0.498
               HD 1581  HARPS  2456610.61390000      -2.690   0.478
               HD 1581  HARPS  2456610.61600000      -2.684   0.468
               HD 1581  HARPS  2456611.50671000      -3.127   0.493
               HD 1581  HARPS  2456611.50889000      -4.285   0.577
               HD 1581  HARPS  2456611.51100000      -2.835   0.561
               HD 1581  HARPS  2456611.51313000      -3.134   0.589
               HD 1581  HARPS  2456612.54361000      -3.880   0.498
               HD 1581  HARPS  2456612.54572000      -1.839   0.483
               HD 1581  HARPS  2456612.54783000      -3.106   0.486
               HD 1581  HARPS  2456612.54996000      -1.748   0.565
               HD 1581  HARPS  2456613.56376000      -5.202   0.525
               HD 1581  HARPS  2456613.56577000      -5.807   0.439
               HD 1581  HARPS  2456613.56803000      -5.186   0.536
               HD 1581  HARPS  2456613.57008000      -5.067   0.475
               HD 1581  HARPS  2456614.60513000      -6.316   0.459
               HD 1581  HARPS  2456614.60942000      -4.846   0.548
               HD 1581  HARPS  2456615.65370000      -1.705   0.458
               HD 1581  HARPS  2456615.65588000      -1.212   0.620
               HD 1581  HARPS  2456615.65800000      -1.671   0.484
               HD 1581  HARPS  2456615.66002000      -1.695   0.501
               HD 1581  HARPS  2456616.59575000      -2.193   0.476
               HD 1581  HARPS  2456616.59791000      -3.904   0.453
               HD 1581  HARPS  2456616.59996000      -3.373   0.526
               HD 1581  HARPS  2456616.60203000      -3.264   0.513
               HD 1581  HARPS  2456617.53448000      -3.673   0.536
               HD 1581  HARPS  2456617.53663000      -2.491   0.531
               HD 1581  HARPS  2456857.92779000      -4.077   0.455
               HD 1581  HARPS  2456862.87950000      -0.889   0.621
               HD 1581  HARPS  2456862.88204000      -0.663   0.640
               HD 1581  HARPS  2456862.88472000      -0.032   0.537
               HD 1581  HARPS  2456862.94114000      -2.558   0.506
               HD 1581  HARPS  2456862.94385000      -2.882   0.454
               HD 1581  HARPS  2456862.94643000      -1.775   0.517
               HD 1581  HARPS  2456863.86660000      -2.008   0.570
               HD 1581  HARPS  2456863.87193000      -2.898   0.499
               HD 1581  HARPS  2456863.91442000      -1.634   0.537
               HD 1581  HARPS  2456863.91715000      -3.668   0.587
               HD 1581  HARPS  2456863.91979000      -0.290   0.476
               HD 1581  HARPS  2456864.88309000      -1.263   0.477
               HD 1581  HARPS  2456864.88570000      -2.222   0.521
               HD 1581  HARPS  2456864.88807000       0.160   0.650
               HD 1581  HARPS  2456864.93227000      -1.596   0.526
               HD 1581  HARPS  2456864.93514000      -2.604   0.506
               HD 1581  HARPS  2456866.94448000      -0.303   0.522
               HD 1581  HARPS  2456866.94857000      -0.500   0.571
               HD 1581  HARPS  2456870.94076000      -0.377   0.476
               HD 1581  HARPS  2456870.94450000      -2.151   0.515
               HD 1581  HARPS  2456871.80247000      -2.039   0.491
               HD 1581  HARPS  2456871.80614000      -2.726   0.500
               HD 1581  HARPS  2456873.84774000      -1.808   0.594
               HD 1581  HARPS  2456873.85151000      -2.375   0.582
               HD 1581  HARPS  2456873.94801000      -0.136   0.709
               HD 1581  HARPS  2456873.95163000       0.151   0.734
               HD 1581  HARPS  2456894.85552000      -2.616   0.715
               HD 1581  HARPS  2456894.85825000      -1.766   0.666
               HD 1581  HARPS  2456894.86096000      -2.314   0.702
               HD 1581  HARPS  2456896.74024000      -0.687   0.715
               HD 1581  HARPS  2456896.74307000      -1.194   0.577
               HD 1581  HARPS  2456896.74561000      -0.997   0.572
               HD 1581  HARPS  2456896.83621000      -0.628   0.488
               HD 1581  HARPS  2456896.83895000      -0.963   0.544
               HD 1581  HARPS  2456896.84169000      -0.954   0.515
               HD 1581  HARPS  2456903.70366000       1.835   0.556
               HD 1581  HARPS  2456903.70636000       1.907   0.622
               HD 1581  HARPS  2456903.70911000       0.856   0.660
               HD 1581  HARPS  2456903.81675000      -1.148   0.512
               HD 1581  HARPS  2456903.81942000       1.263   0.474
               HD 1581  HARPS  2456903.82221000       2.546   0.535
               HD 1581  HARPS  2456915.74233000       0.458   0.538
               HD 1581  HARPS  2456915.74608000      -0.169   0.517
               HD 1581  HARPS  2456915.84708000      -1.080   0.521
               HD 1581  HARPS  2456915.85089000      -2.424   0.494
               HD 1581  HARPS  2456916.72396000      -0.280   0.430
               HD 1581  HARPS  2456916.72795000      -1.448   0.471
               HD 1581  HARPS  2456916.84095000      -1.082   0.480
               HD 1581  HARPS  2456916.84494000      -0.480   0.505
               HD 1581  HARPS  2456919.78049000      -1.641   0.534
               HD 1581  HARPS  2456919.78368000      -1.142   0.789
               HD 1581  HARPS  2456919.84731000      -1.487   0.545
               HD 1581  HARPS  2456919.85126000      -2.405   0.575
               HD 1581  HARPS  2456920.72006000      -1.772   0.538
               HD 1581  HARPS  2456920.72272000      -0.340   0.558
               HD 1581  HARPS  2456920.72550000      -4.359   0.490
               HD 1581  HARPS  2456920.78911000      -2.202   0.468
               HD 1581  HARPS  2456920.79179000      -2.832   0.399
               HD 1581  HARPS  2456920.79447000      -2.625   0.527
               HD 1581  HARPS  2456921.74808000      -3.390   0.539
               HD 1581  HARPS  2456921.75074000      -2.565   0.497
               HD 1581  HARPS  2456921.75354000      -1.980   0.553
               HD 1581  HARPS  2456921.84205000      -3.019   0.550
               HD 1581  HARPS  2456921.84473000      -2.148   0.503
               HD 1581  HARPS  2456921.84741000      -3.042   0.507
               HD 1581  HARPS  2456922.70436000      -3.580   0.552
               HD 1581  HARPS  2456922.70586000      -6.084   0.601
               HD 1581  HARPS  2456922.70744000      -5.006   0.601
               HD 1581  HARPS  2456922.70896000      -4.702   0.676
               HD 1581  HARPS  2456922.71045000      -5.785   0.499
               HD 1581  HARPS  2456922.71200000      -4.970   0.619
               HD 1581  HARPS  2456922.77737000      -4.925   0.629
               HD 1581  HARPS  2456922.77889000      -2.939   0.539
               HD 1581  HARPS  2456922.78042000      -4.420   0.600
               HD 1581  HARPS  2456922.78195000      -4.541   0.629
               HD 1581  HARPS  2456922.78346000      -4.016   0.594
               HD 1581  HARPS  2456922.78500000      -4.187   0.601
               HD 1581  HARPS  2456924.70719000      -2.191   0.619
               HD 1581  HARPS  2456924.70992000      -3.897   0.446
               HD 1581  HARPS  2456924.71259000      -1.579   0.504
               HD 1581  HARPS  2456924.77907000      -4.260   0.445
               HD 1581  HARPS  2456924.78177000      -2.926   0.458
               HD 1581  HARPS  2456924.78445000      -3.563   0.472
               HD 1581  HARPS  2456925.66900000      -3.751   0.567
               HD 1581  HARPS  2456925.67178000      -3.057   0.487
               HD 1581  HARPS  2456925.67443000      -3.045   0.544
               HD 1581  HARPS  2456925.79128000      -3.232   0.620
               HD 1581  HARPS  2456925.79396000      -1.925   0.563
               HD 1581  HARPS  2456925.79660000      -2.864   0.551
               HD 1581  HARPS  2456926.76644000      -1.919   0.815
               HD 1581  HARPS  2456926.76894000      -3.427   0.773
               HD 1581  HARPS  2456926.77179000      -0.968   0.536
               HD 1581  HARPS  2456932.84278000      -1.431   0.428
               HD 1581  HARPS  2456932.84542000      -1.287   0.481
               HD 1581  HARPS  2456932.84816000      -2.611   0.520
               HD 1581  HARPS  2456935.80081000       0.522   0.828
               HD 1581  HARPS  2456935.80351000       0.215   1.041
               HD 1581  HARPS  2456935.80617000      -0.637   0.841
               HD 1581  HARPS  2456936.65493000      -4.009   0.618
               HD 1581  HARPS  2456936.65764000      -2.849   0.654
               HD 1581  HARPS  2456936.66031000      -2.298   0.466
               HD 1581  HARPS  2456936.79016000      -2.997   0.499
               HD 1581  HARPS  2456936.79400000      -2.681   0.484
               HD 1581  HARPS  2456943.61609000       0.064   0.835
               HD 1581  HARPS  2456943.61822000      -0.365   0.900
               HD 1581  HARPS  2456943.62033000      -0.046   0.840
               HD 1581  HARPS  2456943.62242000      -0.198   0.843
               HD 1581  HARPS  2456943.68617000      -5.891   0.409
               HD 1581  HARPS  2456944.50001000      -2.612   0.561
               HD 1581  HARPS  2456944.50208000      -3.696   0.501
               HD 1581  HARPS  2456944.50419000      -1.497   0.526
               HD 1581  HARPS  2456944.50637000      -4.229   0.584
               HD 1581  HARPS  2456944.55698000      -3.360   0.506
               HD 1581  HARPS  2456944.55907000      -2.682   0.690
               HD 1581  HARPS  2456944.56110000      -4.261   0.521
               HD 1581  HARPS  2456944.56331000      -3.921   0.575
               HD 1581  HARPS  2456944.70186000      -2.399   0.545
               HD 1581  HARPS  2456944.70394000      -1.257   0.604
               HD 1581  HARPS  2456944.70603000      -0.528   0.614
               HD 1581  HARPS  2456944.70824000      -2.753   0.625
               HD 1581  HARPS  2456948.68727000      -4.174   0.514
               HD 1581  HARPS  2456948.68933000      -2.949   0.424
               HD 1581  HARPS  2456948.69138000      -3.896   0.479
               HD 1581  HARPS  2456948.69358000      -3.492   0.522
               HD 1581  HARPS  2456948.76024000      -4.323   0.538
               HD 1581  HARPS  2456948.76233000      -3.920   0.517
               HD 1581  HARPS  2456948.76443000      -3.541   0.519
               HD 1581  HARPS  2456948.76658000      -3.822   0.480
               HD 1581  HARPS  2456949.54033000       0.372   0.474
               HD 1581  HARPS  2456949.54251000      -0.410   0.419
               HD 1581  HARPS  2456949.54456000      -0.737   0.442
               HD 1581  HARPS  2456949.54667000      -1.193   0.519
               HD 1581  HARPS  2456950.51079000      -2.045   0.533
               HD 1581  HARPS  2456950.51293000      -1.013   0.533
               HD 1581  HARPS  2456950.51506000      -1.046   0.556
               HD 1581  HARPS  2456950.51711000      -2.963   0.478
               HD 1581  HARPS  2456950.78668000      -3.808   0.551
               HD 1581  HARPS  2456950.78878000      -3.081   0.474
               HD 1581  HARPS  2456950.79093000      -2.515   0.547
               HD 1581  HARPS  2456950.79301000      -4.712   0.531
               HD 1581  HARPS  2456951.57659000      -4.101   0.498
               HD 1581  HARPS  2456951.57870000      -5.323   0.480
               HD 1581  HARPS  2456951.58079000      -5.525   0.470
               HD 1581  HARPS  2456951.58290000      -4.909   0.457
               HD 1581  HARPS  2456951.77275000      -2.829   0.565
               HD 1581  HARPS  2456951.77480000      -1.952   0.556
               HD 1581  HARPS  2456951.77695000      -1.277   0.554
               HD 1581  HARPS  2456951.77903000      -2.766   0.469
               HD 1581  HARPS  2456953.73306000      -3.868   0.458
               HD 1581  HARPS  2456953.73575000      -4.007   0.449
               HD 1581  HARPS  2456953.73844000      -5.232   0.490
               HD 1581  HARPS  2456957.55761000      -1.518   0.945
               HD 1581  HARPS  2456957.56025000      -2.098   0.965
               HD 1581  HARPS  2456957.56305000      -0.645   0.861
               HD 1581  HARPS  2456958.54715000      -2.352   0.451
               HD 1581  HARPS  2456958.54996000      -4.493   0.443
               HD 1581  HARPS  2456958.55253000      -5.313   0.540
               HD 1581  HARPS  2456958.55660000      -3.997   0.541
               HD 1581  HARPS  2456958.55926000      -3.343   0.481
               HD 1581  HARPS  2456958.56204000      -4.401   0.484
               HD 1581  HARPS  2456989.52993000      -3.824   0.809
               HD 1581  HARPS  2456989.53262000      -4.777   0.624
               HD 1581  HARPS  2456989.53507000      -3.705   0.626
               HD 1581  HARPS  2456992.50702000      -1.384   0.489
               HD 1581  HARPS  2456992.50962000      -0.976   0.452
               HD 1581  HARPS  2456992.51239000      -1.681   0.524
               HD 1581  HARPS  2456997.59192000      -2.768   0.526
               HD 1581  HARPS  2456997.59669000      -2.757   0.464
               HD 1581  HARPS  2456999.60525000      -5.877   0.488
               HD 1581  HARPS  2456999.60768000      -5.715   0.411
               HD 1581  HARPS  2457000.58582000      -3.889   0.516
               HD 1581  HARPS  2457000.58827000      -4.829   0.486
               HD 1581  HARPS  2457000.59077000      -5.466   0.463
               HD 1581  HARPS  2457002.63818000      -3.330   0.511
               HD 1581  HARPS  2457002.64067000      -3.645   0.626
               HD 1581  HARPS  2457002.64308000      -4.746   0.615
               HD 1581  HARPS  2457212.95399000      11.739   1.448
               HD 1581  HARPS  2457212.95752000      13.020   1.373
               HD 1581  HARPS  2457218.88077000      16.979   1.546
               HD 1581  HARPS  2457218.88285000      16.607   1.531
               HD 1581  HARPS  2457218.88486000      14.513   1.425
               HD 1581  HARPS  2457218.88705000      15.674   1.597
               HD 1581  HARPS  2457221.88438000      12.583   1.187
               HD 1581  HARPS  2457221.88642000      12.979   1.137
               HD 1581  HARPS  2457221.88850000      12.868   1.103
               HD 1581  HARPS  2457221.89067000      13.264   1.168
               HD 1581  HARPS  2457222.88089000      12.551   1.128
               HD 1581  HARPS  2457222.88295000      12.132   0.993
               HD 1581  HARPS  2457222.88512000      13.902   1.046
               HD 1581  HARPS  2457222.88725000      11.897   1.106
               HD 1581  HARPS  2457248.85172000      16.259   1.589
               HD 1581  HARPS  2457248.85545000      17.329   1.497
               HD 1581  HARPS  2457248.92490000      17.759   1.476
               HD 1581  HARPS  2457248.92876000      16.916   1.568
               HD 1581  HARPS  2457249.89391000      15.500   1.699
               HD 1581  HARPS  2457249.89767000      14.393   1.658
               HD 1581  HARPS  2457250.87480000      12.630   1.181
               HD 1581  HARPS  2457256.78191000      14.214   1.129
               HD 1581  HARPS  2457256.78609000      14.250   1.158
               HD 1581  HARPS  2457256.87106000      13.994   1.144
               HD 1581  HARPS  2457256.87381000      14.489   1.183
               HD 1581  HARPS  2457256.87636000      14.072   1.157
               HD 1581  HARPS  2457260.75603000      15.511   1.632
               HD 1581  HARPS  2457260.75878000      15.111   1.550
               HD 1581  HARPS  2457260.76143000      15.717   1.568
               HD 1581  HARPS  2457260.85737000      15.758   1.629
               HD 1581  HARPS  2457260.85992000      15.948   1.582
               HD 1581  HARPS  2457260.86264000      15.153   1.629
               HD 1581  HARPS  2457263.70750000      14.416   1.477
               HD 1581  HARPS  2457263.71018000      13.711   1.466
               HD 1581  HARPS  2457263.71269000      14.644   1.489
               HD 1581  HARPS  2457264.81760000      14.398   1.116
               HD 1581  HARPS  2457265.72243000      13.709   1.221
               HD 1581  HARPS  2457265.72447000      13.723   1.239
               HD 1581  HARPS  2457265.72658000      13.602   1.217
               HD 1581  HARPS  2457265.72868000      14.359   1.286
               HD 1581  HARPS  2457265.80343000      14.151   1.206
               HD 1581  HARPS  2457265.80553000      15.093   1.280
               HD 1581  HARPS  2457265.80762000      13.654   1.201
               HD 1581  HARPS  2457265.80975000      15.564   1.204
               HD 1581  HARPS  2457266.81839000      12.618   1.463
               HD 1581  HARPS  2457266.88050000      13.438   1.474
               HD 1581  HARPS  2457266.88303000      12.534   1.546
               HD 1581  HARPS  2457266.88595000      11.626   1.575
               HD 1581  HARPS  2457267.79522000      12.974   1.630
               HD 1581  HARPS  2457267.79735000      11.275   1.604
               HD 1581  HARPS  2457267.79941000      13.531   1.575
               HD 1581  HARPS  2457270.65440000      14.867   1.609
               HD 1581  HARPS  2457270.65590000      14.960   1.567
               HD 1581  HARPS  2457270.65742000      16.382   1.507
               HD 1581  HARPS  2457270.65894000      14.549   1.543
               HD 1581  HARPS  2457270.81258000      15.471   1.555
               HD 1581  HARPS  2457273.71500000      13.250   1.385
               HD 1581  HARPS  2457273.71713000      12.107   1.372
               HD 1581  HARPS  2457273.71926000      12.985   1.369
               HD 1581  HARPS  2457273.72133000      13.768   1.282
               HD 1581  HARPS  2457273.87858000      12.452   1.342
               HD 1581  HARPS  2457273.88067000      12.943   1.301
               HD 1581  HARPS  2457273.88271000      13.668   1.233
               HD 1581  HARPS  2457273.88485000      12.338   1.277
               HD 1581  HARPS  2457275.72567000      17.695   1.363
               HD 1581  HARPS  2457275.72852000      17.404   1.504
               HD 1581  HARPS  2457275.73101000      18.805   1.422
               HD 1581  HARPS  2457276.71107000      18.501   1.413
               HD 1581  HARPS  2457276.81060000      18.440   1.454
               HD 1581  HARPS  2457276.81425000      17.756   1.451
               HD 1581  HARPS  2457277.60136000      18.503   1.243
               HD 1581  HARPS  2457277.60405000      17.846   1.184
               HD 1581  HARPS  2457277.70387000      18.686   1.335
               HD 1581  HARPS  2457277.70666000      18.867   1.304
               HD 1581  HARPS  2457277.70922000      19.389   1.337
               HD 1581  HARPS  2457278.69706000      19.101   1.369
               HD 1581  HARPS  2457278.69970000      19.448   1.377
               HD 1581  HARPS  2457291.72218000      17.450   1.138
               HD 1581  HARPS  2457291.72357000      18.404   1.323
               HD 1581  HARPS  2457291.72499000      16.733   1.230
               HD 1581  HARPS  2457291.72636000      17.556   1.232
               HD 1581  HARPS  2457291.72779000      17.465   1.331
               HD 1581  HARPS  2457291.72917000      17.027   1.191
               HD 1581  HARPS  2457291.73057000      18.562   1.242
               HD 1581  HARPS  2457291.78507000      18.025   1.286
               HD 1581  HARPS  2457291.78647000      16.747   1.216
               HD 1581  HARPS  2457291.78785000      17.743   1.323
               HD 1581  HARPS  2457291.78928000      18.542   1.345
               HD 1581  HARPS  2457291.79066000      16.752   1.156
               HD 1581  HARPS  2457291.79210000      18.056   1.268
               HD 1581  HARPS  2457291.79350000      17.577   1.249
               HD 1581  HARPS  2457292.68174000      14.647   1.371
               HD 1581  HARPS  2457292.68282000      14.591   1.271
               HD 1581  HARPS  2457292.68385000      12.581   1.186
               HD 1581  HARPS  2457292.68485000      12.412   1.490
               HD 1581  HARPS  2457292.68597000      13.455   1.438
               HD 1581  HARPS  2457292.68702000      13.232   1.341
               HD 1581  HARPS  2457292.68806000      12.614   1.330
               HD 1581  HARPS  2457292.68912000      15.401   1.316
               HD 1581  HARPS  2457292.69017000      14.282   1.439
               HD 1581  HARPS  2457292.69121000      13.207   1.294
               HD 1581  HARPS  2457292.75683000      15.008   1.259
               HD 1581  HARPS  2457292.75789000      15.335   1.282
               HD 1581  HARPS  2457292.75893000      12.732   1.242
               HD 1581  HARPS  2457292.75998000      13.733   1.187
               HD 1581  HARPS  2457292.76103000      14.116   1.257
               HD 1581  HARPS  2457292.76210000      14.618   1.209
               HD 1581  HARPS  2457292.76315000      14.374   1.294
               HD 1581  HARPS  2457292.76422000      14.230   1.120
               HD 1581  HARPS  2457292.76524000      13.837   1.348
               HD 1581  HARPS  2457292.76631000      13.781   1.278
               HD 1581  HARPS  2457293.70834000      16.807   1.154
               HD 1581  HARPS  2457293.70938000      15.373   1.127
               HD 1581  HARPS  2457293.71043000      16.123   1.190
               HD 1581  HARPS  2457293.71149000      15.918   1.256
               HD 1581  HARPS  2457293.71253000      18.014   1.269
               HD 1581  HARPS  2457293.71361000      15.630   1.236
               HD 1581  HARPS  2457293.71464000      14.901   1.292
               HD 1581  HARPS  2457293.71570000      17.884   1.243
               HD 1581  HARPS  2457293.78624000      17.076   1.306
               HD 1581  HARPS  2457293.78730000      15.030   1.405
               HD 1581  HARPS  2457293.78836000      15.479   1.377
               HD 1581  HARPS  2457293.78938000      17.412   1.315
               HD 1581  HARPS  2457293.79047000      15.514   1.283
               HD 1581  HARPS  2457293.79151000      15.315   1.310
               HD 1581  HARPS  2457293.79257000      18.057   1.217
               HD 1581  HARPS  2457293.79364000      16.609   1.331
               HD 1581  HARPS  2457294.66311000      16.347   1.461
               HD 1581  HARPS  2457294.66413000      18.896   1.452
               HD 1581  HARPS  2457294.66520000      18.340   1.528
               HD 1581  HARPS  2457294.66627000      15.635   1.501
               HD 1581  HARPS  2457294.66727000      16.091   1.474
               HD 1581  HARPS  2457294.66839000      17.662   1.627
               HD 1581  HARPS  2457294.66942000      16.621   1.551
               HD 1581  HARPS  2457294.67051000      15.536   1.470
               HD 1581  HARPS  2457294.71979000      16.018   1.432
               HD 1581  HARPS  2457294.72084000      16.075   1.387
               HD 1581  HARPS  2457294.72190000      18.761   1.331
               HD 1581  HARPS  2457294.72293000      18.807   1.347
               HD 1581  HARPS  2457294.72401000      15.497   1.373
               HD 1581  HARPS  2457294.72503000      17.107   1.472
               HD 1581  HARPS  2457294.72612000      17.323   1.460
               HD 1581  HARPS  2457294.72715000      17.241   1.548
               HD 1581  HARPS  2457295.69579000      17.410   1.629
               HD 1581  HARPS  2457295.69709000      17.381   1.583
               HD 1581  HARPS  2457295.69838000      15.621   1.477
               HD 1581  HARPS  2457295.69967000      16.422   1.448
               HD 1581  HARPS  2457295.70094000      17.717   1.438
               HD 1581  HARPS  2457295.70222000      16.553   1.476
               HD 1581  HARPS  2457295.70351000      16.026   1.444
               HD 1581  HARPS  2457295.75660000      17.330   1.600
               HD 1581  HARPS  2457295.75789000      16.130   1.533
               HD 1581  HARPS  2457295.75918000      15.484   1.573
               HD 1581  HARPS  2457295.76048000      18.606   1.497
               HD 1581  HARPS  2457295.76175000      15.480   1.589
               HD 1581  HARPS  2457295.76304000      14.892   1.526
               HD 1581  HARPS  2457295.76431000      18.256   1.544
               HD 1581  HARPS  2457299.60683000      17.456   1.828
               HD 1581  HARPS  2457299.60809000      16.064   1.733
               HD 1581  HARPS  2457299.60927000      14.505   1.916
               HD 1581  HARPS  2457299.61053000      16.912   1.779
               HD 1581  HARPS  2457299.61175000      17.192   1.784
               HD 1581  HARPS  2457299.61296000      15.129   1.784
               HD 1581  HARPS  2457299.80976000      17.181   1.779
               HD 1581  HARPS  2457299.81094000      16.738   1.749
               HD 1581  HARPS  2457299.81219000      18.663   1.946
               HD 1581  HARPS  2457299.81343000      17.407   1.936
               HD 1581  HARPS  2457299.81463000      16.146   1.974
               HD 1581  HARPS  2457299.81585000      17.426   1.814
               HD 1581  HARPS  2457300.54187000      18.579   1.712
               HD 1581  HARPS  2457300.54344000      19.686   1.739
               HD 1581  HARPS  2457300.54503000      17.905   1.704
               HD 1581  HARPS  2457300.54645000      18.650   1.583
               HD 1581  HARPS  2457300.54805000      17.678   1.719
               HD 1581  HARPS  2457300.81497000      18.536   1.783
               HD 1581  HARPS  2457300.81653000      18.131   1.790
               HD 1581  HARPS  2457300.81794000      20.808   1.980
               HD 1581  HARPS  2457300.81965000      18.127   1.769
               HD 1581  HARPS  2457300.82115000      18.727   1.700
               HD 1581  HARPS  2457301.59885000      18.207   1.942
               HD 1581  HARPS  2457301.60049000      18.780   1.952
               HD 1581  HARPS  2457301.60192000      19.125   2.001
               HD 1581  HARPS  2457301.60345000      17.479   2.214
               HD 1581  HARPS  2457301.60500000      18.948   2.097
               HD 1581  HARPS  2457302.72101000      17.166   1.994
               HD 1581  HARPS  2457302.72247000      19.798   1.779
               HD 1581  HARPS  2457302.72397000      20.161   2.009
               HD 1581  HARPS  2457302.72555000      17.470   2.185
               HD 1581  HARPS  2457302.72702000      20.140   2.007
               HD 1581  HARPS  2457303.60329000      14.164   1.202
               HD 1581  HARPS  2457303.60484000      15.726   1.139
               HD 1581  HARPS  2457303.60631000      16.709   1.209
               HD 1581  HARPS  2457303.60784000      16.317   1.143
               HD 1581  HARPS  2457303.60938000      17.323   1.128
               HD 1581  HARPS  2457303.81377000      15.739   1.230
               HD 1581  HARPS  2457303.81528000      17.494   1.105
               HD 1581  HARPS  2457303.81680000      16.308   1.167
               HD 1581  HARPS  2457303.81833000      14.220   1.178
               HD 1581  HARPS  2457303.81982000      17.925   1.175
               HD 1581  HARPS  2457305.65769000      17.531   1.185
               HD 1581  HARPS  2457305.66004000      17.390   1.346
               HD 1581  HARPS  2457305.66280000      16.470   1.388
               HD 1581  HARPS  2457305.80614000      16.914   1.148
               HD 1581  HARPS  2457305.80888000      15.465   1.034
               HD 1581  HARPS  2457305.81134000      17.147   1.135
               HD 1581  HARPS  2457307.63679000      17.064   1.219
               HD 1581  HARPS  2457307.72236000      20.134   1.348
               HD 1581  HARPS  2457307.72395000      20.332   1.306
               HD 1581  HARPS  2457307.72547000      19.184   1.347
               HD 1581  HARPS  2457307.72691000      20.772   1.248
               HD 1581  HARPS  2457307.72843000      20.647   1.390
               HD 1581  HARPS  2457307.72997000      17.423   1.246
               HD 1581  HARPS  2457308.69449000      17.482   1.120
               HD 1581  HARPS  2457308.69603000      18.047   1.063
               HD 1581  HARPS  2457308.69753000      17.792   1.175
               HD 1581  HARPS  2457308.69907000      17.329   1.111
               HD 1581  HARPS  2457308.70059000      18.678   1.115
               HD 1581  HARPS  2457308.70209000      19.114   1.142
               HD 1581  HARPS  2457311.59706000      16.000   1.190
               HD 1581  HARPS  2457311.59858000      18.402   1.372
               HD 1581  HARPS  2457311.60011000      15.134   1.253
               HD 1581  HARPS  2457311.60161000      18.288   1.230
               HD 1581  HARPS  2457311.60312000      16.951   1.337
               HD 1581  HARPS  2457311.60464000      16.565   1.289
               HD 1581  HARPS  2457311.74644000      15.271   1.351
               HD 1581  HARPS  2457311.74798000      15.484   1.293
               HD 1581  HARPS  2457311.74948000      15.211   1.249
               HD 1581  HARPS  2457311.75098000      16.205   1.278
               HD 1581  HARPS  2457311.75255000      16.267   1.315
               HD 1581  HARPS  2457311.75405000      16.074   1.251
               HD 1581  HARPS  2457312.55544000      17.585   0.951
               HD 1581  HARPS  2457312.55753000      15.884   0.924
               HD 1581  HARPS  2457312.55964000      16.928   1.003
               HD 1581  HARPS  2457312.56171000      17.063   0.938
               HD 1581  HARPS  2457312.70231000      16.891   1.058
               HD 1581  HARPS  2457312.70444000      17.356   1.031
               HD 1581  HARPS  2457312.70641000      17.619   1.033
               HD 1581  HARPS  2457312.70861000      15.613   1.136
               HD 1581  HARPS  2457325.58350000      16.716   1.241
               HD 1581  HARPS  2457326.64956000      17.845   1.156
               HD 1581  HARPS  2457326.65169000      17.772   1.150
               HD 1581  HARPS  2457326.65378000      17.280   1.307
               HD 1581  HARPS  2457326.65579000      18.097   1.140
               HD 1581  HARPS  2457327.57585000      14.002   1.061
               HD 1581  HARPS  2457327.57846000      14.308   1.016
               HD 1581  HARPS  2457327.58115000      14.580   1.069
               HD 1581  HARPS  2457327.67587000      14.629   1.077
               HD 1581  HARPS  2457327.67970000      14.428   1.140
               HD 1581  HARPS  2457328.60693000      16.669   0.960
               HD 1581  HARPS  2457328.60958000      16.548   0.984
               HD 1581  HARPS  2457328.61232000      17.266   0.994
               HD 1581  HARPS  2457328.72756000      16.668   1.387
               HD 1581  HARPS  2457328.73035000      17.896   1.273
               HD 1581  HARPS  2457349.61030000      14.903   1.346
               HD 1581  HARPS  2457349.61275000      15.853   1.293
               HD 1581  HARPS  2457349.61517000      16.038   1.300
               HD 1581  HARPS  2457352.63571000      16.034   1.333
               HD 1581  HARPS  2457352.63807000      15.747   1.208
               HD 1581  HARPS  2457352.64047000      15.633   1.289
               HD 1581  HARPS  2457353.63937000      13.022   1.336
               HD 1581  HARPS  2457353.64187000      13.512   1.421
               HD 1581  HARPS  2457353.64423000      13.964   1.434
               HD 1581  HARPS  2457355.56025000      17.377   1.496
               HD 1581  HARPS  2457355.56269000      16.215   1.439
               HD 1581  HARPS  2457355.56511000      17.564   1.467
               HD 1581  HARPS  2457629.68482000      12.298   1.093
               HD 1581  HARPS  2457629.68658000      13.817   1.063
               HD 1581  HARPS  2457629.68828000      12.653   1.003
               HD 1581  HARPS  2457629.69006000      13.464   1.036
               HD 1581  HARPS  2457629.86531000      12.916   0.961
               HD 1581  HARPS  2457629.86703000      13.207   1.021
               HD 1581  HARPS  2457629.86880000      14.612   0.926
               HD 1581  HARPS  2457629.87053000      11.327   0.865
               HD 1581  HARPS  2457630.69073000      15.160   1.186
               HD 1581  HARPS  2457630.69212000      14.284   1.297
               HD 1581  HARPS  2457630.69350000      15.419   1.251
               HD 1581  HARPS  2457630.69492000      14.584   1.287
               HD 1581  HARPS  2457630.69632000      15.322   1.311
               HD 1581  HARPS  2457630.69772000      15.304   1.268
               HD 1581  HARPS  2457630.87279000      16.524   1.431
               HD 1581  HARPS  2457630.87422000      16.848   1.331
               HD 1581  HARPS  2457630.87559000      16.111   1.368
               HD 1581  HARPS  2457630.87697000      16.930   1.405
               HD 1581  HARPS  2457630.87844000      17.407   1.344
               HD 1581  HARPS  2457630.87983000      14.870   1.431
               HD 1581  HARPS  2457631.90863000      12.727   1.246
               HD 1581  HARPS  2457631.91041000      15.026   1.199
               HD 1581  HARPS  2457631.91218000      14.178   1.243
               HD 1581  HARPS  2457631.91390000      15.296   1.179
               HD 1581  HARPS  2457632.68397000      11.697   1.145
               HD 1581  HARPS  2457632.68505000      11.428   1.044
               HD 1581  HARPS  2457632.68608000      11.154   1.022
               HD 1581  HARPS  2457632.68716000      12.152   1.093
               HD 1581  HARPS  2457632.68820000      12.118   1.259
               HD 1581  HARPS  2457632.68925000      11.838   1.103
               HD 1581  HARPS  2457632.69029000      11.167   1.161
               HD 1581  HARPS  2457632.69136000      12.038   1.055
               HD 1581  HARPS  2457632.85343000      11.822   1.045
               HD 1581  HARPS  2457632.85447000       9.687   1.211
               HD 1581  HARPS  2457632.85554000       9.961   1.122
               HD 1581  HARPS  2457632.85661000      11.525   1.082
               HD 1581  HARPS  2457632.85766000      11.503   1.142
               HD 1581  HARPS  2457632.85872000      10.707   1.145
               HD 1581  HARPS  2457632.85976000      11.953   1.120
               HD 1581  HARPS  2457632.86081000      12.140   1.223
               HD 1581  HARPS  2457642.63183000      13.374   1.116
               HD 1581  HARPS  2457642.63308000      10.595   1.084
               HD 1581  HARPS  2457642.63438000      11.231   1.172
               HD 1581  HARPS  2457642.63566000      10.907   1.076
               HD 1581  HARPS  2457642.63697000      12.655   1.071
               HD 1581  HARPS  2457642.78480000      13.362   1.120
               HD 1581  HARPS  2457642.78611000      12.591   1.008
               HD 1581  HARPS  2457642.78740000      13.624   1.056
               HD 1581  HARPS  2457642.78869000      12.619   1.180
               HD 1581  HARPS  2457642.78998000      12.491   1.098
               HD 1581  HARPS  2457643.59021000      10.001   1.379
               HD 1581  HARPS  2457643.59183000      12.048   1.490
               HD 1581  HARPS  2457643.59349000      11.883   1.383
               HD 1581  HARPS  2457643.59514000      10.720   1.473
               HD 1581  HARPS  2457643.81617000      10.935   1.424
               HD 1581  HARPS  2457643.81783000      11.030   1.415
               HD 1581  HARPS  2457643.81947000      10.874   1.497
               HD 1581  HARPS  2457643.82106000       9.824   1.341
               HD 1581  HARPS  2457644.63595000      12.874   1.151
               HD 1581  HARPS  2457644.63812000      12.724   1.147
               HD 1581  HARPS  2457644.64037000      13.289   1.218
               HD 1581  HARPS  2457644.80702000      13.624   1.169
               HD 1581  HARPS  2457647.75534000      12.456   1.303
               HD 1581  HARPS  2457647.75696000      13.322   1.267
               HD 1581  HARPS  2457647.75861000      11.199   1.319
               HD 1581  HARPS  2457647.76025000      12.338   1.264
               HD 1581  HARPS  2457647.83708000      13.977   1.375
               HD 1581  HARPS  2457647.83869000      13.024   1.425
               HD 1581  HARPS  2457647.84033000      14.610   1.271
               HD 1581  HARPS  2457647.84197000      14.255   1.281
               HD 1581  HARPS  2457648.78972000      13.225   0.972
               HD 1581  HARPS  2457648.79076000      12.189   1.064
               HD 1581  HARPS  2457648.79183000      11.795   0.983
               HD 1581  HARPS  2457648.79288000      12.542   0.938
               HD 1581  HARPS  2457648.79392000      11.474   1.077
               HD 1581  HARPS  2457648.79499000      11.269   1.057
               HD 1581  HARPS  2457648.87056000      12.493   1.054
               HD 1581  HARPS  2457648.87158000      13.321   1.081
               HD 1581  HARPS  2457648.87264000      11.802   1.121
               HD 1581  HARPS  2457648.87369000      12.264   1.129
               HD 1581  HARPS  2457648.87475000      13.767   0.966
               HD 1581  HARPS  2457648.87579000      13.944   1.020
               HD 1581  HARPS  2457649.64990000      10.893   0.993
               HD 1581  HARPS  2457649.65154000      12.711   1.078
               HD 1581  HARPS  2457649.65319000       9.862   1.015
               HD 1581  HARPS  2457649.65477000      12.148   0.926
               HD 1581  HARPS  2457649.77055000      13.717   1.221
               HD 1581  HARPS  2457649.77159000      14.572   1.084
               HD 1581  HARPS  2457649.77265000      13.684   1.172
               HD 1581  HARPS  2457649.77370000      13.008   1.079
               HD 1581  HARPS  2457649.77476000      12.635   1.022
               HD 1581  HARPS  2457649.77582000      14.928   1.143
               HD 1581  HARPS  2457650.63376000      12.807   1.353
               HD 1581  HARPS  2457650.63480000      12.147   1.444
               HD 1581  HARPS  2457650.63586000      11.905   1.468
               HD 1581  HARPS  2457650.63690000      14.104   1.398
               HD 1581  HARPS  2457650.63796000      14.688   1.430
               HD 1581  HARPS  2457650.63902000      14.497   1.426
               HD 1581  HARPS  2457650.77179000      14.885   1.435
               HD 1581  HARPS  2457650.77282000      14.007   1.459
               HD 1581  HARPS  2457650.77389000      13.823   1.373
               HD 1581  HARPS  2457650.77494000      13.040   1.447
               HD 1581  HARPS  2457650.77598000      13.140   1.404
               HD 1581  HARPS  2457650.77705000      13.881   1.356
               HD 1581  HARPS  2457651.68823000      15.875   1.301
               HD 1581  HARPS  2457651.68929000      18.017   1.433
               HD 1581  HARPS  2457651.69035000      15.659   1.331
               HD 1581  HARPS  2457651.69141000      13.542   1.248
               HD 1581  HARPS  2457651.69245000      16.241   1.311
               HD 1581  HARPS  2457651.69351000      15.986   1.244
               HD 1581  HARPS  2457652.59652000      12.297   0.947
               HD 1581  HARPS  2457652.59758000      11.819   0.929
               HD 1581  HARPS  2457652.59863000      13.750   0.891
               HD 1581  HARPS  2457652.59969000      12.512   0.992
               HD 1581  HARPS  2457652.60073000      12.502   0.887
               HD 1581  HARPS  2457652.60178000      12.770   0.920
               HD 1581  HARPS  2457652.80978000      12.478   1.049
               HD 1581  HARPS  2457652.81083000      12.912   0.963
               HD 1581  HARPS  2457652.81189000      14.126   1.013
               HD 1581  HARPS  2457652.81294000      13.343   0.969
               HD 1581  HARPS  2457652.81400000      12.812   0.872
               HD 1581  HARPS  2457652.81505000      13.094   0.893
               HD 1581  HARPS  2457653.59875000      12.523   1.129
               HD 1581  HARPS  2457653.59980000      11.975   1.055
               HD 1581  HARPS  2457653.60086000      12.338   1.163
               HD 1581  HARPS  2457653.60190000      11.972   1.172
               HD 1581  HARPS  2457653.60298000      11.741   1.225
               HD 1581  HARPS  2457653.60399000      11.991   1.128
               HD 1581  HARPS  2457653.74914000      12.671   1.143
               HD 1581  HARPS  2457653.75019000      11.864   1.084
               HD 1581  HARPS  2457653.75126000      12.043   1.121
               HD 1581  HARPS  2457653.75229000      12.052   1.193
               HD 1581  HARPS  2457653.75336000      11.921   1.184
               HD 1581  HARPS  2457653.75441000      12.363   1.162
               HD 1581  HARPS  2457654.62057000      11.066   1.507
               HD 1581  HARPS  2457654.62158000      14.403   1.467
               HD 1581  HARPS  2457654.62257000      16.883   1.629
               HD 1581  HARPS  2457654.62371000      13.321   1.630
               HD 1581  HARPS  2457654.62474000      14.529   1.713
               HD 1581  HARPS  2457654.62578000      16.670   1.525
               HD 1581  HARPS  2457654.73692000      14.503   1.749
               HD 1581  HARPS  2457654.73793000      14.848   1.631
               HD 1581  HARPS  2457654.73899000      15.751   1.534
               HD 1581  HARPS  2457654.74004000      15.428   1.665
               HD 1581  HARPS  2457654.74109000      14.993   1.601
               HD 1581  HARPS  2457654.74214000      15.140   1.577
               HD 1581  HARPS  2457655.66457000      14.611   1.526
               HD 1581  HARPS  2457655.66619000      13.257   1.371
               HD 1581  HARPS  2457655.66942000      13.664   1.479
               HD 1581  HARPS  2457655.76897000      14.312   1.513
               HD 1581  HARPS  2457655.77058000      16.136   1.483
               HD 1581  HARPS  2457655.77229000      15.902   1.529
               HD 1581  HARPS  2457655.77386000      15.901   1.436
               HD 1581  HARPS  2457656.60117000      14.662   1.560
               HD 1581  HARPS  2457656.60278000      11.387   1.478
               HD 1581  HARPS  2457656.60442000      15.420   1.587
               HD 1581  HARPS  2457656.60609000      14.414   1.538
               HD 1581  HARPS  2457656.66606000      13.553   1.547
               HD 1581  HARPS  2457656.66781000      14.768   1.641
               HD 1581  HARPS  2457656.66945000      16.298   1.599
               HD 1581  HARPS  2457656.67101000      14.612   1.601
               HD 1581  HARPS  2457657.67738000      13.866   1.178
               HD 1581  HARPS  2457657.67900000      13.931   1.157
               HD 1581  HARPS  2457657.68068000      14.464   1.153
               HD 1581  HARPS  2457657.68225000      14.677   1.167
               HD 1581  HARPS  2457657.77007000      14.521   1.173
               HD 1581  HARPS  2457657.77175000      15.944   1.179
               HD 1581  HARPS  2457657.77333000      14.879   1.141
               HD 1581  HARPS  2457657.77497000      14.605   1.110
               HD 1581  HARPS  2457658.63281000      15.980   1.489
               HD 1581  HARPS  2457658.63445000      15.110   1.455
               HD 1581  HARPS  2457658.63610000      14.389   1.417
               HD 1581  HARPS  2457658.63772000      16.721   1.393
               HD 1581  HARPS  2457658.72720000      16.148   1.377
               HD 1581  HARPS  2457658.72886000      13.819   1.474
               HD 1581  HARPS  2457658.73050000      14.869   1.487
               HD 1581  HARPS  2457658.73209000      16.064   1.384
               HD 1581  HARPS  2457659.64151000      14.028   1.218
               HD 1581  HARPS  2457659.64316000      14.968   1.314
               HD 1581  HARPS  2457659.64473000      16.873   1.249
               HD 1581  HARPS  2457659.64639000      12.985   1.269
               HD 1581  HARPS  2457659.74405000      15.431   1.413
               HD 1581  HARPS  2457659.74568000      15.371   1.256
               HD 1581  HARPS  2457659.74730000      14.096   1.351
               HD 1581  HARPS  2457659.74895000      15.555   1.347
               HD 1581  HARPS  2457660.60076000      15.813   1.234
               HD 1581  HARPS  2457660.60240000      14.266   1.209
               HD 1581  HARPS  2457660.60408000      15.833   1.257
               HD 1581  HARPS  2457660.60564000      16.132   1.216
               HD 1581  HARPS  2457660.69902000      14.870   1.296
               HD 1581  HARPS  2457660.70066000      13.032   1.327
               HD 1581  HARPS  2457660.70229000      15.190   1.158
               HD 1581  HARPS  2457660.70389000      13.865   1.193
               HD 1581  HARPS  2457661.64620000      10.110   1.074
               HD 1581  HARPS  2457661.64788000      12.452   1.114
               HD 1581  HARPS  2457661.64951000      11.263   1.005
               HD 1581  HARPS  2457661.65110000      12.750   1.051
               HD 1581  HARPS  2457661.75592000      13.145   1.049
               HD 1581  HARPS  2457661.75753000      15.035   1.062
               HD 1581  HARPS  2457661.75916000      12.862   1.030
               HD 1581  HARPS  2457661.76079000      13.234   1.124
               HD 1581  HARPS  2457662.59899000      13.811   1.100
               HD 1581  HARPS  2457662.60059000      14.197   1.053
               HD 1581  HARPS  2457662.60222000      14.325   1.100
               HD 1581  HARPS  2457662.60385000      13.464   1.082
               HD 1581  HARPS  2457662.71742000      15.814   1.130
               HD 1581  HARPS  2457662.71909000      15.192   1.070
               HD 1581  HARPS  2457662.72070000      14.647   1.132
               HD 1581  HARPS  2457662.72235000      16.365   1.096
              HD 45184  HARPS  2452940.84178000      -4.414   0.611
              HD 45184  HARPS  2452986.78537000      -4.911   0.976
              HD 45184  HARPS  2452991.74202000      -3.669   0.892
              HD 45184  HARPS  2453037.62056000       1.091   0.590
              HD 45184  HARPS  2453038.69307000       1.270   0.745
              HD 45184  HARPS  2453046.57101000      -4.109   0.541
              HD 45184  HARPS  2453063.57318000       3.353   0.582
              HD 45184  HARPS  2453789.62331000       5.036   0.668
              HD 45184  HARPS  2453812.60023000       7.570   0.450
              HD 45184  HARPS  2453812.60568000       7.338   0.576
              HD 45184  HARPS  2453814.56462000       4.136   0.426
              HD 45184  HARPS  2453814.56992000       4.586   0.378
              HD 45184  HARPS  2453816.59357000      -5.372   0.439
              HD 45184  HARPS  2453816.59883000      -5.492   0.502
              HD 45184  HARPS  2453817.55666000      -5.637   0.452
              HD 45184  HARPS  2453830.50337000       6.125   0.440
              HD 45184  HARPS  2453830.50843000       5.601   0.453
              HD 45184  HARPS  2453833.54588000      15.686   0.489
              HD 45184  HARPS  2453833.55096000      15.359   0.475
              HD 45184  HARPS  2453863.49833000       6.317   0.505
              HD 45184  HARPS  2453863.50368000       8.298   0.416
              HD 45184  HARPS  2453869.46999000      -3.135   0.419
              HD 45184  HARPS  2453869.47522000      -3.087   0.459
              HD 45184  HARPS  2453871.46855000       1.056   0.428
              HD 45184  HARPS  2453871.47368000       0.537   0.458
              HD 45184  HARPS  2453975.91805000      -2.916   0.663
              HD 45184  HARPS  2453975.92059000      -5.067   0.564
              HD 45184  HARPS  2453975.92306000      -4.446   0.549
              HD 45184  HARPS  2453975.92552000      -4.658   0.618
              HD 45184  HARPS  2454078.71569000       2.479   0.608
              HD 45184  HARPS  2454078.72005000       1.835   0.557
              HD 45184  HARPS  2454080.73933000      -1.624   0.594
              HD 45184  HARPS  2454080.74382000      -2.416   0.621
              HD 45184  HARPS  2454082.74190000      -1.979   0.500
              HD 45184  HARPS  2454082.74651000      -0.554   0.543
              HD 45184  HARPS  2454140.58826000      -2.300   0.554
              HD 45184  HARPS  2454140.59216000      -2.945   0.474
              HD 45184  HARPS  2454140.59599000      -2.308   0.464
              HD 45184  HARPS  2454194.51796000      -1.193   0.610
              HD 45184  HARPS  2454194.52148000      -1.745   0.488
              HD 45184  HARPS  2454194.52499000      -1.906   0.457
              HD 45184  HARPS  2454228.50716000       2.955   0.799
              HD 45184  HARPS  2454228.51228000       1.720   0.513
              HD 45184  HARPS  2454229.49254000       2.865   0.442
              HD 45184  HARPS  2454229.49753000       2.066   0.655
              HD 45184  HARPS  2454232.48469000      10.108   0.446
              HD 45184  HARPS  2454232.48945000      10.004   0.609
              HD 45184  HARPS  2454234.47518000       0.570   0.455
              HD 45184  HARPS  2454234.48022000       0.381   0.540
              HD 45184  HARPS  2454316.91460000      -1.633   0.477
              HD 45184  HARPS  2454319.92996000       8.423   0.494
              HD 45184  HARPS  2454342.89574000      -3.363   0.720
              HD 45184  HARPS  2454342.89793000      -8.347   0.922
              HD 45184  HARPS  2454342.89996000      -4.180   0.588
              HD 45184  HARPS  2454342.90204000      -4.741   0.705
              HD 45184  HARPS  2454342.90418000      -3.484   0.647
              HD 45184  HARPS  2454345.88595000      -4.620   0.633
              HD 45184  HARPS  2454345.88805000      -4.499   0.505
              HD 45184  HARPS  2454345.89016000      -4.684   0.548
              HD 45184  HARPS  2454345.89226000      -1.959   0.654
              HD 45184  HARPS  2454345.89438000      -4.603   0.675
              HD 45184  HARPS  2454349.89688000       5.894   0.786
              HD 45184  HARPS  2454349.89907000       5.212   0.653
              HD 45184  HARPS  2454349.90128000       7.420   0.654
              HD 45184  HARPS  2454349.90348000       5.330   0.756
              HD 45184  HARPS  2454349.90574000       6.383   0.594
              HD 45184  HARPS  2454385.81491000       6.153   0.681
              HD 45184  HARPS  2454385.81972000       5.840   0.609
              HD 45184  HARPS  2454386.78714000       3.411   0.547
              HD 45184  HARPS  2454386.79217000       2.718   0.438
              HD 45184  HARPS  2454389.80197000       6.157   0.869
              HD 45184  HARPS  2454389.80696000       5.597   0.914
              HD 45184  HARPS  2454390.84602000       7.452   0.512
              HD 45184  HARPS  2454390.85130000       7.127   0.614
              HD 45184  HARPS  2454392.75792000       1.703   0.496
              HD 45184  HARPS  2454392.76287000       2.007   0.508
              HD 45184  HARPS  2454393.82765000      -5.032   0.517
              HD 45184  HARPS  2454393.83265000      -4.357   0.447
              HD 45184  HARPS  2454394.78608000      -6.689   0.413
              HD 45184  HARPS  2454394.79107000      -4.828   0.560
              HD 45184  HARPS  2454484.60331000      -1.221   0.553
              HD 45184  HARPS  2454484.60878000      -1.366   0.497
              HD 45184  HARPS  2454486.61046000       0.480   0.711
              HD 45184  HARPS  2454486.61426000       1.115   0.645
              HD 45184  HARPS  2454486.61820000       0.264   0.652
              HD 45184  HARPS  2455096.90341000       6.812   0.426
              HD 45184  HARPS  2455100.85006000      -3.171   0.428
              HD 45184  HARPS  2455100.85564000      -2.726   0.485
              HD 45184  HARPS  2455108.83942000       2.295   0.917
              HD 45184  HARPS  2455111.81169000      -0.445   0.383
              HD 45184  HARPS  2455115.82224000       4.832   0.430
              HD 45184  HARPS  2455227.62413000       8.383   0.562
              HD 45184  HARPS  2455227.62796000       7.516   0.592
              HD 45184  HARPS  2455227.63181000       8.266   0.479
              HD 45184  HARPS  2455243.71416000       5.397   0.458
              HD 45184  HARPS  2455243.71968000       4.892   0.490
              HD 45184  HARPS  2455246.68638000      -2.222   0.519
              HD 45184  HARPS  2455246.69236000      -0.964   0.428
              HD 45184  HARPS  2455248.68218000      -3.401   0.548
              HD 45184  HARPS  2455248.68789000      -3.913   0.537
              HD 45184  HARPS  2455277.54305000      -1.743   0.461
              HD 45184  HARPS  2455277.54886000      -1.429   0.440
              HD 45184  HARPS  2455278.52751000       3.651   1.206
              HD 45184  HARPS  2455278.53343000       4.715   0.922
              HD 45184  HARPS  2455435.88181000      -0.285   0.503
              HD 45184  HARPS  2455443.86912000       3.500   0.540
              HD 45184  HARPS  2455446.91535000       5.310   0.397
              HD 45184  HARPS  2455454.86672000       2.776   0.372
              HD 45184  HARPS  2455457.88661000       1.934   0.593
              HD 45184  HARPS  2455457.89019000       1.455   0.572
              HD 45184  HARPS  2455457.89384000       1.460   0.588
              HD 45184  HARPS  2455481.85318000       6.712   0.456
              HD 45184  HARPS  2455483.83971000       0.651   0.507
              HD 45184  HARPS  2455485.83835000       5.057   0.433
              HD 45184  HARPS  2455486.80539000       2.831   0.605
              HD 45184  HARPS  2455486.81123000       3.903   0.607
              HD 45184  HARPS  2455488.83711000       4.669   0.439
              HD 45184  HARPS  2455488.84275000       3.459   0.400
              HD 45184  HARPS  2455494.86369000      -1.567   0.523
              HD 45184  HARPS  2455494.86932000      -2.279   0.506
              HD 45184  HARPS  2455497.84300000       4.426   0.477
              HD 45184  HARPS  2455497.84847000       3.518   0.425
              HD 45184  HARPS  2455501.83683000       0.395   0.458
              HD 45184  HARPS  2455505.75053000       1.132   0.536
              HD 45184  HARPS  2455505.75616000       1.971   0.496
              HD 45184  HARPS  2455506.80320000      -0.485   0.582
              HD 45184  HARPS  2455506.80857000       0.847   0.590
              HD 45184  HARPS  2455509.84639000      10.677   0.357
              HD 45184  HARPS  2455509.85198000      10.321   0.458
              HD 45184  HARPS  2455510.86049000       6.431   0.451
              HD 45184  HARPS  2455510.86612000       7.757   0.390
              HD 45184  HARPS  2455512.85474000      -2.785   0.407
              HD 45184  HARPS  2455512.86032000      -2.342   0.410
              HD 45184  HARPS  2455514.73901000       5.345   0.392
              HD 45184  HARPS  2455514.74443000       5.628   0.450
              HD 45184  HARPS  2455517.69185000       3.638   0.548
              HD 45184  HARPS  2455517.69708000       3.277   0.544
              HD 45184  HARPS  2455518.72013000       3.048   0.753
              HD 45184  HARPS  2455518.72508000       1.907   0.543
              HD 45184  HARPS  2455614.57006000       6.030   0.529
              HD 45184  HARPS  2455614.57519000       6.961   0.493
              HD 45184  HARPS  2455632.57971000      13.609   0.408
              HD 45184  HARPS  2455632.58466000      14.437   0.498
              HD 45184  HARPS  2455635.58773000       7.571   0.374
              HD 45184  HARPS  2455663.49894000       4.832   0.323
              HD 45184  HARPS  2455834.86964000       4.360   0.483
              HD 45184  HARPS  2455834.87517000       5.787   0.454
              HD 45184  HARPS  2455836.86671000      -1.503   0.527
              HD 45184  HARPS  2455836.87213000      -0.792   0.507
              HD 45184  HARPS  2455839.88855000       3.567   0.378
              HD 45184  HARPS  2455842.86324000      -0.557   0.536
              HD 45184  HARPS  2455871.77872000       3.298   0.488
              HD 45184  HARPS  2455871.78414000       5.250   0.543
              HD 45184  HARPS  2455873.78264000       9.771   0.436
              HD 45184  HARPS  2455873.78807000       9.932   0.529
              HD 45184  HARPS  2455875.78210000       2.901   0.483
              HD 45184  HARPS  2455875.78762000       2.600   0.565
              HD 45184  HARPS  2455878.78531000       4.813   0.559
              HD 45184  HARPS  2455878.79100000       3.547   0.610
              HD 45184  HARPS  2455880.80736000       5.632   0.463
              HD 45184  HARPS  2455880.81309000       5.730   0.546
              HD 45184  HARPS  2455886.83251000       6.829   0.844
              HD 45184  HARPS  2455886.83492000       5.125   0.887
              HD 45184  HARPS  2455886.83733000       7.378   1.013
              HD 45184  HARPS  2455886.83985000       8.977   0.777
              HD 45184  HARPS  2455893.86336000       5.166   0.685
              HD 45184  HARPS  2455893.86581000       5.780   0.746
              HD 45184  HARPS  2455893.86824000       5.302   0.712
              HD 45184  HARPS  2455893.87075000       5.501   0.705
              HD 45184  HARPS  2455896.73375000       6.396   0.450
              HD 45184  HARPS  2455901.66738000       0.368   0.478
              HD 45184  HARPS  2455926.65246000       8.458   0.579
              HD 45184  HARPS  2455926.65746000       6.658   0.540
              HD 45184  HARPS  2455928.81159000       3.705   0.496
              HD 45184  HARPS  2455929.75455000       0.071   0.418
              HD 45184  HARPS  2455931.77723000       3.127   0.366
              HD 45184  HARPS  2455939.78866000       8.656   0.479
              HD 45184  HARPS  2455949.77947000       4.288   0.431
              HD 45184  HARPS  2455954.61249000      -4.413   0.402
              HD 45184  HARPS  2455966.70282000       5.388   0.503
              HD 45184  HARPS  2455966.70659000       4.797   0.549
              HD 45184  HARPS  2455966.71050000       4.852   0.410
              HD 45184  HARPS  2455971.61138000      -2.047   0.694
              HD 45184  HARPS  2455987.61581000      10.127   0.767
              HD 45184  HARPS  2455987.61829000      10.002   0.660
              HD 45184  HARPS  2455987.62072000      11.622   0.717
              HD 45184  HARPS  2455987.62320000      10.663   0.881
              HD 45184  HARPS  2455988.57346000       5.472   0.365
              HD 45184  HARPS  2455989.65402000       5.038   0.374
              HD 45184  HARPS  2455996.63519000      -1.609   0.483
              HD 45184  HARPS  2455996.64055000      -1.562   0.548
              HD 45184  HARPS  2455998.58502000       1.609   0.509
              HD 45184  HARPS  2455998.59060000       3.030   0.487
              HD 45184  HARPS  2456000.59108000      -1.321   0.459
              HD 45184  HARPS  2456000.59667000      -1.456   0.481
              HD 45184  HARPS  2456003.55040000       6.865   0.477
              HD 45184  HARPS  2456008.60478000       4.769   0.550
              HD 45184  HARPS  2456008.61020000       5.395   0.632
              HD 45184  HARPS  2456010.53981000       5.113   0.470
              HD 45184  HARPS  2456010.54508000       4.355   0.437
              HD 45184  HARPS  2456012.50912000      -2.763   0.421
              HD 45184  HARPS  2456012.51445000      -2.176   0.433
              HD 45184  HARPS  2456021.53925000       4.335   0.626
              HD 45184  HARPS  2456021.54477000       3.384   0.518
              HD 45184  HARPS  2456022.58184000      -0.925   0.412
              HD 45184  HARPS  2456024.53589000      -2.756   0.448
              HD 45184  HARPS  2456024.54137000      -2.821   0.441
              HD 45184  HARPS  2456026.55063000       7.601   0.511
              HD 45184  HARPS  2456026.55623000       5.676   0.539
              HD 45184  HARPS  2456030.55229000       3.903   0.698
              HD 45184  HARPS  2456030.55798000       3.987   0.723
              HD 45184  HARPS  2456031.55384000       7.522   0.727
              HD 45184  HARPS  2456031.55974000       6.534   0.811
              HD 45184  HARPS  2456056.47221000       4.416   0.459
              HD 45184  HARPS  2456056.47779000       4.145   0.549
              HD 45184  HARPS  2456057.44747000       7.556   0.515
              HD 45184  HARPS  2456057.45309000       7.446   0.516
              HD 45184  HARPS  2456058.45773000       9.811   3.196
              HD 45184  HARPS  2456058.47547000       0.990   0.389
              HD 45184  HARPS  2456058.48116000       0.895   0.467
              HD 45184  HARPS  2456059.45509000      -4.905   0.493
              HD 45184  HARPS  2456059.46062000      -6.396   0.494
              HD 45184  HARPS  2456060.45661000      -3.198   0.495
              HD 45184  HARPS  2456060.46208000      -4.562   0.512
              HD 45184  HARPS  2456189.87906000      -0.438   0.616
              HD 45184  HARPS  2456195.85889000      -3.884   0.666
              HD 45184  HARPS  2456195.86442000      -3.794   0.655
              HD 45184  HARPS  2456200.84681000      -0.234   0.819
              HD 45184  HARPS  2456200.85259000       0.243   0.621
              HD 45184  HARPS  2456224.84307000      -2.548   0.655
              HD 45184  HARPS  2456229.83122000       1.341   0.815
              HD 45184  HARPS  2456230.78613000      -1.395   0.602
              HD 45184  HARPS  2456231.80316000      -2.071   0.778
              HD 45184  HARPS  2456231.80863000      -1.080   0.703
              HD 45184  HARPS  2456258.71408000      -2.921   0.815
              HD 45184  HARPS  2456282.83137000      -0.049   0.549
              HD 45184  HARPS  2456292.77035000       5.970   0.735
              HD 45184  HARPS  2456304.68043000       5.492   0.711
              HD 45184  HARPS  2456311.61279000      -4.914   0.654
              HD 45184  HARPS  2456318.65899000      -4.256   0.757
              HD 45184  HARPS  2456321.71306000       4.916   0.678
              HD 45184  HARPS  2456324.65270000      -6.216   0.949
              HD 45184  HARPS  2456326.63722000      -1.678   0.676
              HD 45184  HARPS  2456328.54915000       4.180   0.703
              HD 45184  HARPS  2456328.55473000       3.266   0.818
              HD 45184  HARPS  2456354.59330000      -7.534   0.559
              HD 45184  HARPS  2456355.61394000      -1.540   0.508
              HD 45184  HARPS  2456357.58603000       2.813   0.519
              HD 45184  HARPS  2456361.64404000       1.710   0.641
              HD 45184  HARPS  2456361.64830000       1.090   0.745
              HD 45184  HARPS  2456363.57565000       2.771   0.660
              HD 45184  HARPS  2456363.58004000       2.612   0.659
              HD 45184  HARPS  2456366.56793000      -1.718   0.861
              HD 45184  HARPS  2456366.57565000      -3.978   0.831
              HD 45184  HARPS  2456371.58718000      -1.551   0.731
              HD 45184  HARPS  2456371.59261000      -1.651   0.767
              HD 45184  HARPS  2456373.59781000       3.513   0.672
              HD 45184  HARPS  2456386.50735000       7.390   0.698
              HD 45184  HARPS  2456386.51293000       7.625   0.746
              HD 45184  HARPS  2456388.54292000      -5.085   0.558
              HD 45184  HARPS  2456389.54370000      -7.355   0.519
              HD 45184  HARPS  2456394.53497000      -4.398   0.687
              HD 45184  HARPS  2456394.54044000      -3.820   0.628
              HD 45184  HARPS  2456396.51381000      -0.642   0.680
              HD 45184  HARPS  2456396.51949000       0.308   0.772
              HD 45184  HARPS  2456398.48812000       4.185   0.688
              HD 45184  HARPS  2456398.49349000       4.415   0.705
              HD 45184  HARPS  2456404.50524000      -1.853   0.586
              HD 45184  HARPS  2456404.51077000      -1.058   0.687
              HD 45184  HARPS  2456407.49184000      -8.818   0.839
              HD 45184  HARPS  2456407.49565000      -7.192   0.898
              HD 45184  HARPS  2456407.49956000      -7.350   0.813
              HD 45184  HARPS  2456408.49790000      -0.533   0.885
              HD 45184  HARPS  2456408.50174000       1.275   0.880
              HD 45184  HARPS  2456408.50558000      -2.247   1.008
              HD 45184  HARPS  2456575.88965000      -0.236   0.689
              HD 45184  HARPS  2456586.84161000       0.265   0.562
              HD 45184  HARPS  2456586.84688000       1.604   0.617
              HD 45184  HARPS  2456590.82672000      -3.100   0.766
              HD 45184  HARPS  2456590.83204000      -2.463   0.803
              HD 45184  HARPS  2456599.83430000      -3.386   0.527
              HD 45184  HARPS  2456601.84919000     -11.283   0.607
              HD 45184  HARPS  2456601.85466000     -11.817   0.434
              HD 45184  HARPS  2456610.73189000       1.884   0.562
              HD 45184  HARPS  2456614.76134000      -0.768   0.398
              HD 45184  HARPS  2456616.84613000       2.053   0.479
              HD 45184  HARPS  2456618.80723000      -4.536   0.509
              HD 45184  HARPS  2456618.81054000      -4.221   0.526
              HD 45184  HARPS  2456618.81386000      -3.480   0.424
              HD 45184  HARPS  2456679.55547000      -2.573   0.524
              HD 45184  HARPS  2456679.56094000      -3.008   0.524
              HD 45184  HARPS  2456698.52577000       7.370   0.385
              HD 45184  HARPS  2456712.64706000      -6.232   0.487
              HD 45184  HARPS  2456712.65264000      -6.063   0.425
              HD 45184  HARPS  2456747.51137000      -5.558   0.602
              HD 45184  HARPS  2456747.51700000      -5.450   0.786
              HD 45184  HARPS  2456759.56589000      -9.753   0.521
              HD 45184  HARPS  2456765.46185000      -3.950   0.540
              HD 45184  HARPS  2456765.46703000      -4.497   0.548
              HD 45184  HARPS  2457046.68367000      -0.110   0.461
              HD 45184  HARPS  2457076.60356000      -4.717   0.368
              HD 45184  HARPS  2457100.62666000       0.434   0.601
              HD 45184  HARPS  2457100.63209000       0.969   0.686
              HD 45184  HARPS  2457294.86042000      14.267   1.445
              HD 45184  HARPS  2457294.86519000      14.657   1.508
              HD 45184  HARPS  2457327.74332000      19.235   1.098
              HD 45184  HARPS  2457400.81054000      11.922   1.453
              HD 45184  HARPS  2457420.69211000      14.032   1.177
              HD 45184  HARPS  2457420.69783000      14.286   1.133
              HD 45184  HARPS  2457461.54272000      17.497   1.264
              HD 45184  HARPS  2457461.54824000      17.430   1.301
              HD 45184  HARPS  2457691.86042000      12.660   1.248
             HD 154577  HARPS  2453145.76396000     -14.940   0.880
             HD 154577  HARPS  2453149.87611000     -15.726   0.764
             HD 154577  HARPS  2453206.59924000     -17.019   0.590
             HD 154577  HARPS  2453573.62666000     -14.852   0.581
             HD 154577  HARPS  2453574.56422000     -16.294   0.517
             HD 154577  HARPS  2453575.58960000     -16.424   0.524
             HD 154577  HARPS  2453576.59527000     -16.115   0.544
             HD 154577  HARPS  2453577.58138000     -15.882   0.587
             HD 154577  HARPS  2453578.56540000     -17.943   0.567
             HD 154577  HARPS  2453579.57204000     -16.415   0.448
             HD 154577  HARPS  2453580.53094000     -16.534   0.443
             HD 154577  HARPS  2454198.84050000     -14.133   0.501
             HD 154577  HARPS  2454200.88388000     -14.894   0.454
             HD 154577  HARPS  2454234.85609000     -14.274   0.549
             HD 154577  HARPS  2454258.67596000     -14.874   0.500
             HD 154577  HARPS  2454298.64071000     -15.180   0.579
             HD 154577  HARPS  2454946.71857000     -15.887   0.583
             HD 154577  HARPS  2454946.81141000     -14.400   0.484
             HD 154577  HARPS  2454946.91104000     -14.779   0.498
             HD 154577  HARPS  2454947.73658000     -15.259   0.499
             HD 154577  HARPS  2454947.83273000     -15.343   0.556
             HD 154577  HARPS  2454947.90824000     -15.147   0.544
             HD 154577  HARPS  2454948.79898000     -15.917   0.511
             HD 154577  HARPS  2454948.92465000     -15.316   0.531
             HD 154577  HARPS  2454949.70407000     -14.867   0.615
             HD 154577  HARPS  2454949.81987000     -15.579   0.547
             HD 154577  HARPS  2454949.90939000     -18.112   0.603
             HD 154577  HARPS  2454950.74907000     -17.340   0.530
             HD 154577  HARPS  2454950.84013000     -15.546   0.630
             HD 154577  HARPS  2454950.91665000     -14.519   0.623
             HD 154577  HARPS  2454951.74562000     -13.813   0.625
             HD 154577  HARPS  2454951.83922000     -13.116   0.659
             HD 154577  HARPS  2454951.92535000     -14.712   0.762
             HD 154577  HARPS  2454952.73469000     -15.996   0.533
             HD 154577  HARPS  2454952.83909000     -15.467   0.560
             HD 154577  HARPS  2454952.92564000     -15.217   0.621
             HD 154577  HARPS  2454953.69894000     -14.834   0.485
             HD 154577  HARPS  2454953.80666000     -15.790   0.471
             HD 154577  HARPS  2454953.88559000     -14.348   0.562
             HD 154577  HARPS  2454954.70262000     -13.612   0.426
             HD 154577  HARPS  2454954.80466000     -16.381   0.520
             HD 154577  HARPS  2454954.87120000     -14.890   0.565
             HD 154577  HARPS  2454955.73408000     -14.624   0.541
             HD 154577  HARPS  2454955.81549000     -14.675   0.432
             HD 154577  HARPS  2454955.89677000     -14.289   0.559
             HD 154577  HARPS  2454956.76943000     -13.846   0.731
             HD 154577  HARPS  2454956.85561000     -13.962   0.572
             HD 154577  HARPS  2454956.92618000     -13.544   0.647
             HD 154577  HARPS  2454988.62811000     -15.641   0.484
             HD 154577  HARPS  2454988.72057000     -17.732   0.560
             HD 154577  HARPS  2454988.81736000     -16.314   0.625
             HD 154577  HARPS  2454989.64285000     -16.337   0.630
             HD 154577  HARPS  2454989.74234000     -15.497   0.512
             HD 154577  HARPS  2454989.80936000     -15.598   0.538
             HD 154577  HARPS  2454990.65770000     -15.112   0.657
             HD 154577  HARPS  2454990.73642000     -16.474   0.751
             HD 154577  HARPS  2454990.84237000     -15.952   0.666
             HD 154577  HARPS  2454991.68689000     -15.431   0.616
             HD 154577  HARPS  2454991.76931000     -15.893   0.522
             HD 154577  HARPS  2454992.64086000     -16.568   0.600
             HD 154577  HARPS  2454992.70991000     -16.227   0.557
             HD 154577  HARPS  2454992.78087000     -16.190   0.598
             HD 154577  HARPS  2454993.60139000     -17.301   0.519
             HD 154577  HARPS  2454993.79060000     -14.571   0.508
             HD 154577  HARPS  2454993.84615000     -15.882   0.698
             HD 154577  HARPS  2455020.48820000     -16.833   0.561
             HD 154577  HARPS  2455020.58847000     -18.142   0.576
             HD 154577  HARPS  2455021.50315000     -16.684   0.568
             HD 154577  HARPS  2455021.60877000     -17.541   0.518
             HD 154577  HARPS  2455022.51290000     -15.284   0.483
             HD 154577  HARPS  2455022.58598000     -16.473   0.509
             HD 154577  HARPS  2455023.54421000     -15.893   0.754
             HD 154577  HARPS  2455023.62704000     -15.826   0.759
             HD 154577  HARPS  2455024.53503000     -16.279   0.767
             HD 154577  HARPS  2455024.60704000     -16.331   0.687
             HD 154577  HARPS  2455025.55454000     -15.397   0.732
             HD 154577  HARPS  2455025.67292000     -15.901   0.657
             HD 154577  HARPS  2455025.74679000     -16.188   0.642
             HD 154577  HARPS  2455036.53052000     -16.364   0.574
             HD 154577  HARPS  2455036.59616000     -15.629   0.588
             HD 154577  HARPS  2455036.67517000     -15.283   0.658
             HD 154577  HARPS  2455037.56588000     -18.196   0.563
             HD 154577  HARPS  2455037.63381000     -16.122   0.665
             HD 154577  HARPS  2455037.71392000     -16.199   0.607
             HD 154577  HARPS  2455038.52066000     -15.483   0.584
             HD 154577  HARPS  2455038.59040000     -15.020   0.629
             HD 154577  HARPS  2455038.71272000     -17.004   0.649
             HD 154577  HARPS  2455039.53161000     -17.869   0.521
             HD 154577  HARPS  2455039.60760000     -17.113   0.476
             HD 154577  HARPS  2455039.69973000     -16.465   0.508
             HD 154577  HARPS  2455040.53229000     -16.522   0.568
             HD 154577  HARPS  2455040.60905000     -14.980   0.594
             HD 154577  HARPS  2455040.69378000     -16.472   0.633
             HD 154577  HARPS  2455041.52329000     -15.834   0.584
             HD 154577  HARPS  2455041.59630000     -15.910   0.556
             HD 154577  HARPS  2455041.65677000     -15.585   0.556
             HD 154577  HARPS  2455042.58432000     -15.822   0.515
             HD 154577  HARPS  2455042.68130000     -15.365   0.502
             HD 154577  HARPS  2455045.53811000     -14.968   0.602
             HD 154577  HARPS  2455045.66659000     -13.571   0.637
             HD 154577  HARPS  2455046.53572000     -16.892   0.724
             HD 154577  HARPS  2455046.61089000     -15.249   0.667
             HD 154577  HARPS  2455046.67702000     -12.898   0.737
             HD 154577  HARPS  2455047.57252000     -12.898   0.639
             HD 154577  HARPS  2455048.49873000     -14.460   0.575
             HD 154577  HARPS  2455320.72674000     -17.103   0.518
             HD 154577  HARPS  2455320.93170000     -16.313   0.886
             HD 154577  HARPS  2455321.68303000     -15.637   0.537
             HD 154577  HARPS  2455321.74281000     -14.472   0.615
             HD 154577  HARPS  2455323.66809000     -15.835   0.558
             HD 154577  HARPS  2455323.74559000     -16.066   0.596
             HD 154577  HARPS  2455324.66321000     -15.511   0.532
             HD 154577  HARPS  2455324.73906000     -15.082   0.701
             HD 154577  HARPS  2455324.92968000     -16.931   0.681
             HD 154577  HARPS  2455325.63793000     -14.685   0.679
             HD 154577  HARPS  2455325.73804000     -15.876   0.758
             HD 154577  HARPS  2455326.64881000     -14.699   0.515
             HD 154577  HARPS  2455326.74008000     -15.583   0.665
             HD 154577  HARPS  2455327.65151000     -14.224   0.522
             HD 154577  HARPS  2455327.71698000     -13.190   0.512
             HD 154577  HARPS  2455328.64806000     -11.449   0.712
             HD 154577  HARPS  2455328.76300000     -17.327   0.627
             HD 154577  HARPS  2455328.82598000     -15.908   0.676
             HD 154577  HARPS  2455334.63538000     -16.186   0.604
             HD 154577  HARPS  2455334.73362000     -16.558   0.611
             HD 154577  HARPS  2455334.85068000     -16.841   0.627
             HD 154577  HARPS  2455335.63373000     -15.809   0.684
             HD 154577  HARPS  2455335.72501000     -16.412   0.602
             HD 154577  HARPS  2455335.86840000     -15.888   0.643
             HD 154577  HARPS  2455338.62467000     -14.139   0.905
             HD 154577  HARPS  2455340.60845000     -15.981   0.729
             HD 154577  HARPS  2455340.74770000     -14.664   0.875
             HD 154577  HARPS  2455341.63683000     -15.783   0.462
             HD 154577  HARPS  2455341.76281000     -16.039   0.534
             HD 154577  HARPS  2455342.68102000     -16.547   0.505
             HD 154577  HARPS  2455342.74821000     -15.332   0.522
             HD 154577  HARPS  2455370.56340000     -15.601   0.724
             HD 154577  HARPS  2455370.65911000     -17.881   0.828
             HD 154577  HARPS  2455372.57604000     -17.295   0.597
             HD 154577  HARPS  2455372.66310000     -17.160   0.565
             HD 154577  HARPS  2455372.79160000     -16.806   0.667
             HD 154577  HARPS  2455373.57268000     -14.449   0.656
             HD 154577  HARPS  2455373.66654000     -15.505   0.600
             HD 154577  HARPS  2455373.78167000     -16.613   0.867
             HD 154577  HARPS  2455374.59463000     -14.262   0.666
             HD 154577  HARPS  2455374.67722000     -15.264   0.617
             HD 154577  HARPS  2455374.77750000     -15.171   0.570
             HD 154577  HARPS  2455375.58267000     -15.981   0.507
             HD 154577  HARPS  2455375.67566000     -15.686   0.598
             HD 154577  HARPS  2455375.75916000     -17.007   0.708
             HD 154577  HARPS  2455376.55805000     -15.695   0.660
             HD 154577  HARPS  2455376.64661000     -14.806   0.605
             HD 154577  HARPS  2455376.79773000     -16.468   0.540
             HD 154577  HARPS  2455396.52764000     -14.153   0.827
             HD 154577  HARPS  2455396.60911000     -14.379   0.564
             HD 154577  HARPS  2455396.69610000     -14.405   0.583
             HD 154577  HARPS  2455397.54270000     -14.894   0.785
             HD 154577  HARPS  2455397.62872000     -13.732   0.681
             HD 154577  HARPS  2455397.72262000     -14.193   0.823
             HD 154577  HARPS  2455398.52710000     -12.885   1.956
             HD 154577  HARPS  2455399.55669000     -13.147   0.752
             HD 154577  HARPS  2455399.65113000     -11.971   0.638
             HD 154577  HARPS  2455399.73029000     -13.274   0.676
             HD 154577  HARPS  2455400.60518000     -16.143   0.617
             HD 154577  HARPS  2455400.65316000     -14.201   0.670
             HD 154577  HARPS  2455401.50071000     -15.493   0.721
             HD 154577  HARPS  2455401.64230000     -13.882   0.688
             HD 154577  HARPS  2455401.70030000     -13.414   0.783
             HD 154577  HARPS  2455402.51604000     -16.162   0.983
             HD 154577  HARPS  2455402.61386000     -16.710   0.828
             HD 154577  HARPS  2455402.71421000     -15.401   1.122
             HD 154577  HARPS  2455403.54181000     -17.534   0.901
             HD 154577  HARPS  2455403.62493000     -15.512   0.857
             HD 154577  HARPS  2455403.70753000     -14.816   0.989
             HD 154577  HARPS  2455404.49303000     -20.064   0.919
             HD 154577  HARPS  2455404.59719000     -17.936   0.805
             HD 154577  HARPS  2455404.69585000     -15.915   0.688
             HD 154577  HARPS  2455407.55812000     -13.988   0.664
             HD 154577  HARPS  2455407.64480000     -15.385   0.592
             HD 154577  HARPS  2455407.70943000     -13.895   0.677
             HD 154577  HARPS  2455409.52166000     -15.433   0.523
             HD 154577  HARPS  2455409.61304000     -15.271   0.540
             HD 154577  HARPS  2455410.53442000     -15.925   0.608
             HD 154577  HARPS  2455410.59549000     -15.769   0.636
             HD 154577  HARPS  2455410.67931000     -15.253   0.662
             HD 154577  HARPS  2455411.49348000     -16.916   0.644
             HD 154577  HARPS  2455411.58556000     -15.358   0.530
             HD 154577  HARPS  2455411.68097000     -18.999   0.900
             HD 154577  HARPS  2455412.56752000     -16.154   0.659
             HD 154577  HARPS  2455412.62545000     -14.645   0.576
             HD 154577  HARPS  2455412.69429000     -14.372   0.856
             HD 154577  HARPS  2455413.50117000     -15.741   0.720
             HD 154577  HARPS  2455413.61423000     -16.591   0.588
             HD 154577  HARPS  2455413.70717000     -17.382   0.583
             HD 154577  HARPS  2455414.51237000     -14.544   0.573
             HD 154577  HARPS  2455414.62677000     -15.634   0.523
             HD 154577  HARPS  2455414.69417000     -18.239   0.715
             HD 154577  HARPS  2455423.46841000     -16.394   0.624
             HD 154577  HARPS  2455423.47982000     -17.724   0.680
             HD 154577  HARPS  2455423.58224000     -16.652   0.608
             HD 154577  HARPS  2455423.66410000     -16.486   0.765
             HD 154577  HARPS  2455424.48101000     -15.458   0.707
             HD 154577  HARPS  2455424.55358000     -14.921   0.864
             HD 154577  HARPS  2455424.63779000     -15.293   0.830
             HD 154577  HARPS  2455425.46564000     -17.983   0.648
             HD 154577  HARPS  2455425.52376000     -17.942   0.591
             HD 154577  HARPS  2455425.62645000     -17.303   0.581
             HD 154577  HARPS  2455426.46924000     -15.598   0.629
             HD 154577  HARPS  2455426.58711000     -16.458   0.670
             HD 154577  HARPS  2455427.47230000     -17.705   0.651
             HD 154577  HARPS  2455427.54607000     -16.469   0.740
             HD 154577  HARPS  2455427.66273000     -15.855   0.699
             HD 154577  HARPS  2455428.46771000     -14.372   2.451
             HD 154577  HARPS  2455428.47238000     -16.099   0.645
             HD 154577  HARPS  2455428.56173000     -16.512   0.696
             HD 154577  HARPS  2455428.64115000     -16.323   0.632
             HD 154577  HARPS  2455434.49150000     -14.973   0.536
             HD 154577  HARPS  2455434.56749000     -14.158   0.585
             HD 154577  HARPS  2455434.62851000     -15.278   0.561
             HD 154577  HARPS  2455672.87970000     -15.555   0.480
             HD 154577  HARPS  2455672.91247000     -15.707   0.499
             HD 154577  HARPS  2455673.82552000     -13.475   0.710
             HD 154577  HARPS  2455673.92106000     -13.000   0.599
             HD 154577  HARPS  2455674.75164000     -14.833   0.618
             HD 154577  HARPS  2455674.89402000     -15.877   0.552
             HD 154577  HARPS  2455675.69779000     -15.274   0.670
             HD 154577  HARPS  2455675.87102000     -15.065   0.548
             HD 154577  HARPS  2455676.76869000     -15.676   0.550
             HD 154577  HARPS  2455676.91892000     -14.351   0.476
             HD 154577  HARPS  2455677.74962000     -15.479   0.508
             HD 154577  HARPS  2455677.91065000     -12.862   0.563
             HD 154577  HARPS  2455679.82642000     -18.151   0.494
             HD 154577  HARPS  2455679.92054000     -15.784   0.557
             HD 154577  HARPS  2455680.64383000     -14.496   0.730
             HD 154577  HARPS  2455680.70358000     -14.504   0.722
             HD 154577  HARPS  2455681.65144000     -14.965   0.738
             HD 154577  HARPS  2455681.72172000     -14.076   0.530
             HD 154577  HARPS  2455682.64386000     -15.636   0.665
             HD 154577  HARPS  2455682.72039000     -16.499   0.619
             HD 154577  HARPS  2455683.64841000     -14.971   0.612
             HD 154577  HARPS  2455683.71667000     -17.044   0.554
             HD 154577  HARPS  2455684.66102000     -15.169   0.572
             HD 154577  HARPS  2455684.71839000     -17.643   0.577
             HD 154577  HARPS  2455685.65670000     -14.208   0.552
             HD 154577  HARPS  2455685.71666000     -14.710   0.651
             HD 154577  HARPS  2455686.66338000     -15.310   0.692
             HD 154577  HARPS  2455686.72449000     -16.129   0.549
             HD 154577  HARPS  2455687.64821000     -14.270   0.652
             HD 154577  HARPS  2455687.72975000     -15.818   0.661
             HD 154577  HARPS  2455687.77863000     -14.877   0.614
             HD 154577  HARPS  2455690.75881000     -13.693   0.655
             HD 154577  HARPS  2455690.92642000     -15.325   0.730
             HD 154577  HARPS  2455691.66608000     -15.972   0.659
             HD 154577  HARPS  2455691.73188000     -15.028   0.622
             HD 154577  HARPS  2455692.68941000     -14.065   0.493
             HD 154577  HARPS  2455692.78398000     -15.173   0.498
             HD 154577  HARPS  2455693.73440000     -14.952   0.573
             HD 154577  HARPS  2455695.74249000     -15.447   0.604
             HD 154577  HARPS  2455727.78843000     -17.677   0.621
             HD 154577  HARPS  2455727.83046000     -18.142   0.807
             HD 154577  HARPS  2455728.56622000     -17.277   0.634
             HD 154577  HARPS  2455729.64076000     -15.998   0.789
             HD 154577  HARPS  2455729.70148000     -17.237   0.733
             HD 154577  HARPS  2455735.59984000     -12.945   0.987
             HD 154577  HARPS  2455735.75971000     -13.915   0.689
             HD 154577  HARPS  2455749.58855000     -16.114   0.632
             HD 154577  HARPS  2455753.52714000     -13.973   0.821
             HD 154577  HARPS  2455753.76345000     -16.469   0.794
             HD 154577  HARPS  2455754.49092000     -16.067   1.123
             HD 154577  HARPS  2455755.49026000     -15.100   2.014
             HD 154577  HARPS  2455756.72530000     -14.911   0.777
             HD 154577  HARPS  2455987.89297000     -14.542   0.684
             HD 154577  HARPS  2455988.85076000     -14.469   0.623
             HD 154577  HARPS  2455988.85471000     -12.875   0.699
             HD 154577  HARPS  2455989.82171000     -12.872   0.562
             HD 154577  HARPS  2455996.88852000     -16.834   0.679
             HD 154577  HARPS  2455997.88105000     -16.516   0.649
             HD 154577  HARPS  2455998.80204000     -14.155   0.573
             HD 154577  HARPS  2456000.88389000     -16.181   0.605
             HD 154577  HARPS  2456001.87191000     -14.317   0.426
             HD 154577  HARPS  2456002.89373000     -12.922   0.683
             HD 154577  HARPS  2456003.87299000     -13.504   0.736
             HD 154577  HARPS  2456004.88274000     -11.797   0.569
             HD 154577  HARPS  2456005.88497000     -14.077   0.511
             HD 154577  HARPS  2456006.85063000     -13.868   0.610
             HD 154577  HARPS  2456007.83174000     -13.113   0.546
             HD 154577  HARPS  2456008.85194000     -16.271   0.800
             HD 154577  HARPS  2456009.85679000     -14.632   0.590
             HD 154577  HARPS  2456010.84447000     -13.885   0.575
             HD 154577  HARPS  2456011.87062000     -15.626   0.593
             HD 154577  HARPS  2456012.83144000     -14.711   0.641
             HD 154577  HARPS  2456013.81482000     -15.460   0.605
             HD 154577  HARPS  2456020.88596000     -14.222   0.580
             HD 154577  HARPS  2456021.89974000     -14.460   0.506
             HD 154577  HARPS  2456022.88249000     -16.694   0.521
             HD 154577  HARPS  2456023.90378000     -17.196   0.589
             HD 154577  HARPS  2456024.88451000     -17.246   0.469
             HD 154577  HARPS  2456025.92997000     -16.361   0.605
             HD 154577  HARPS  2456028.91519000     -15.567   0.555
             HD 154577  HARPS  2456029.93126000     -16.732   0.772
             HD 154577  HARPS  2456031.91458000     -15.067   1.073
             HD 154577  HARPS  2456032.92702000     -15.488   0.591
             HD 154577  HARPS  2456052.73141000     -14.883   0.723
             HD 154577  HARPS  2456052.85162000     -15.190   0.662
             HD 154577  HARPS  2456053.72513000     -15.292   0.696
             HD 154577  HARPS  2456053.83111000     -13.843   0.633
             HD 154577  HARPS  2456054.65599000     -12.633   1.029
             HD 154577  HARPS  2456054.72398000     -14.940   0.906
             HD 154577  HARPS  2456055.78039000     -16.125   0.607
             HD 154577  HARPS  2456055.87838000     -15.092   0.669
             HD 154577  HARPS  2456056.75187000     -16.859   0.545
             HD 154577  HARPS  2456056.84690000     -15.166   0.494
             HD 154577  HARPS  2456057.77755000     -16.673   0.668
             HD 154577  HARPS  2456057.92142000     -15.832   0.624
             HD 154577  HARPS  2456058.71221000     -17.164   0.842
             HD 154577  HARPS  2456058.86581000     -15.147   0.630
             HD 154577  HARPS  2456059.67874000     -16.047   0.622
             HD 154577  HARPS  2456059.80366000     -16.666   0.639
             HD 154577  HARPS  2456060.67825000     -17.033   1.047
             HD 154577  HARPS  2456061.69480000     -14.125   0.750
             HD 154577  HARPS  2456061.78940000     -15.086   0.622
             HD 154577  HARPS  2456062.66881000     -17.128   0.671
             HD 154577  HARPS  2456062.77170000     -16.899   0.705
             HD 154577  HARPS  2456353.86260000     -14.001   0.925
             HD 154577  HARPS  2456353.90262000     -15.621   0.964
             HD 154577  HARPS  2456354.83094000     -16.796   0.835
             HD 154577  HARPS  2456354.90430000     -17.700   0.799
             HD 154577  HARPS  2456355.84300000     -15.809   0.967
             HD 154577  HARPS  2456355.90388000     -17.734   0.674
             HD 154577  HARPS  2456356.83668000     -17.008   0.808
             HD 154577  HARPS  2456356.90725000     -17.543   0.698
             HD 154577  HARPS  2456357.83141000     -17.046   0.743
             HD 154577  HARPS  2456357.91603000     -18.214   0.650
             HD 154577  HARPS  2456360.81764000     -15.821   0.876
             HD 154577  HARPS  2456361.84660000     -14.303   0.893
             HD 154577  HARPS  2456361.90534000     -16.373   0.922
             HD 154577  HARPS  2456362.80354000     -15.256   0.761
             HD 154577  HARPS  2456362.89083000     -16.101   0.679
             HD 154577  HARPS  2456363.83731000     -14.381   0.824
             HD 154577  HARPS  2456363.87667000     -14.120   0.775
             HD 154577  HARPS  2456364.79578000     -15.348   0.868
             HD 154577  HARPS  2456364.85807000     -15.727   0.829
             HD 154577  HARPS  2456365.80575000     -14.719   0.663
             HD 154577  HARPS  2456365.91208000     -17.446   0.720
             HD 154577  HARPS  2456366.82633000     -16.031   0.797
             HD 154577  HARPS  2456366.91333000     -16.441   0.709
             HD 154577  HARPS  2456367.81753000     -17.256   0.723
             HD 154577  HARPS  2456367.87076000     -16.685   0.776
             HD 154577  HARPS  2456368.80804000     -14.929   0.656
             HD 154577  HARPS  2456368.88284000     -17.362   0.734
             HD 154577  HARPS  2456369.79414000     -14.472   0.840
             HD 154577  HARPS  2456369.89898000     -17.186   0.723
             HD 154577  HARPS  2456370.78021000     -14.948   0.608
             HD 154577  HARPS  2456370.89251000     -17.918   0.555
             HD 154577  HARPS  2456371.78254000     -14.770   0.818
             HD 154577  HARPS  2456371.89008000     -17.101   0.755
             HD 154577  HARPS  2456372.78044000     -17.779   0.641
             HD 154577  HARPS  2456372.91696000     -18.228   0.709
             HD 154577  HARPS  2456373.78058000     -16.258   0.693
             HD 154577  HARPS  2456373.91668000     -17.890   0.774
             HD 154577  HARPS  2456374.78405000     -17.022   0.767
             HD 154577  HARPS  2456374.92074000     -17.801   0.779
             HD 154577  HARPS  2456389.91836000     -13.846   0.628
             HD 154577  HARPS  2456395.72181000     -16.194   0.900
             HD 154577  HARPS  2456396.75472000     -16.049   0.784
             HD 154577  HARPS  2456400.70112000     -15.799   0.724
             HD 154577  HARPS  2456401.73148000     -14.946   0.711
             HD 154577  HARPS  2456402.75061000     -15.647   0.668
             HD 154577  HARPS  2456403.71924000     -15.874   0.792
             HD 154577  HARPS  2456404.74509000     -16.516   0.764
             HD 154577  HARPS  2456407.68186000     -17.343   0.844
             HD 154577  HARPS  2456408.74326000     -15.821   0.813
             HD 154577  HARPS  2456453.77420000     -14.698   0.894
             HD 154577  HARPS  2456456.60858000     -14.628   0.790
             HD 154577  HARPS  2456467.79209000     -13.886   0.613
             HD 154577  HARPS  2456468.74519000     -15.395   0.710
             HD 154577  HARPS  2456474.61349000     -15.827   0.778
             HD 154577  HARPS  2456498.56867000     -15.307   0.575
             HD 154577  HARPS  2456525.51326000     -11.981   0.659
             HD 154577  HARPS  2456533.50907000     -14.494   0.599
             HD 154577  HARPS  2456536.47163000     -16.687   0.593
             HD 154577  HARPS  2456712.88998000     -11.802   0.670
             HD 154577  HARPS  2456713.88674000     -10.573   0.699
             HD 154577  HARPS  2456714.88952000     -11.421   0.853
             HD 154577  HARPS  2456715.90212000     -12.741   0.726
             HD 154577  HARPS  2456717.90330000     -13.773   0.670
             HD 154577  HARPS  2456718.89649000     -13.639   0.713
             HD 154577  HARPS  2456720.86612000     -16.258   0.634
             HD 154577  HARPS  2456722.88100000     -13.676   0.561
             HD 154577  HARPS  2456723.91406000     -15.473   0.677
             HD 154577  HARPS  2456724.91448000     -13.211   0.636
             HD 154577  HARPS  2456725.84232000     -13.062   0.792
             HD 154577  HARPS  2456725.91162000     -13.575   0.707
             HD 154577  HARPS  2456726.90615000     -12.373   0.735
             HD 154577  HARPS  2456727.87154000     -13.046   0.610
             HD 154577  HARPS  2456729.85980000     -12.192   0.573
             HD 154577  HARPS  2456731.91477000     -13.728   0.674
             HD 154577  HARPS  2456732.86904000     -13.888   0.828
             HD 154577  HARPS  2456737.90852000     -15.923   0.624
             HD 154577  HARPS  2456738.85826000     -15.311   0.717
             HD 154577  HARPS  2456739.87601000     -15.799   0.431
             HD 154577  HARPS  2456740.85978000     -13.927   0.574
             HD 154577  HARPS  2456741.81561000     -13.453   0.585
             HD 154577  HARPS  2456742.89635000     -13.070   0.550
             HD 154577  HARPS  2456743.86826000      -9.234   1.726
             HD 154577  HARPS  2456744.90577000     -12.985   0.646
             HD 154577  HARPS  2456745.89304000     -14.191   0.520
             HD 154577  HARPS  2456746.85571000     -13.806   0.521
             HD 154577  HARPS  2456747.83073000     -12.481   0.635
             HD 154577  HARPS  2456748.88031000     -10.429   0.701
             HD 154577  HARPS  2456749.88921000     -14.322   0.632
             HD 154577  HARPS  2456750.88879000     -13.735   0.671
             HD 154577  HARPS  2456751.87658000     -14.541   0.552
             HD 154577  HARPS  2456752.80612000     -12.874   0.593
             HD 154577  HARPS  2456752.92238000     -13.850   0.521
             HD 154577  HARPS  2456756.75470000     -12.987   0.561
             HD 154577  HARPS  2456756.90765000     -14.579   0.583
             HD 154577  HARPS  2456757.75620000     -13.731   0.591
             HD 154577  HARPS  2456757.91829000     -14.011   0.616
             HD 154577  HARPS  2456758.72676000     -12.774   0.729
             HD 154577  HARPS  2456758.91728000     -12.806   0.600
             HD 154577  HARPS  2456759.74170000     -13.313   0.661
             HD 154577  HARPS  2456759.90632000     -13.197   0.667
             HD 154577  HARPS  2456760.73125000     -12.831   0.642
             HD 154577  HARPS  2456760.92007000     -13.448   0.731
             HD 154577  HARPS  2456764.71472000     -11.897   0.656
             HD 154577  HARPS  2456764.86865000     -13.621   0.617
             HD 154577  HARPS  2456765.69338000      -9.378   0.664
             HD 154577  HARPS  2456765.87986000     -12.556   0.534
             HD 154577  HARPS  2456766.68003000      -9.762   0.651
             HD 154577  HARPS  2456766.89749000     -13.163   0.626
             HD 154577  HARPS  2456767.73433000     -12.927   0.734
             HD 154577  HARPS  2456767.87896000     -12.968   0.666
             HD 154577  HARPS  2456768.75663000     -12.620   0.680
             HD 154577  HARPS  2456779.72942000     -13.052   0.695
             HD 154577  HARPS  2456779.80201000     -13.331   0.572
             HD 154577  HARPS  2456781.70029000     -14.171   0.611
             HD 154577  HARPS  2456781.77439000     -15.093   0.625
             HD 154577  HARPS  2456782.66633000     -14.186   0.692
             HD 154577  HARPS  2456782.79362000     -16.589   0.495
             HD 154577  HARPS  2456783.70159000     -15.636   0.675
             HD 154577  HARPS  2456783.78493000     -16.922   0.483
             HD 154577  HARPS  2456784.69364000     -15.042   0.719
             HD 154577  HARPS  2456784.80088000     -16.179   0.571
             HD 154577  HARPS  2456785.63464000     -15.102   0.588
             HD 154577  HARPS  2456785.76327000     -17.194   0.605
             HD 154577  HARPS  2456801.74299000     -13.476   1.590
             HD 154577  HARPS  2456801.80321000     -13.664   0.871
             HD 154577  HARPS  2456803.77988000     -14.908   1.022
             HD 154577  HARPS  2456804.68741000     -15.228   0.716
             HD 154577  HARPS  2456804.72940000     -13.620   0.594
             HD 154577  HARPS  2456805.69422000     -15.787   0.641
             HD 154577  HARPS  2456805.80274000     -15.038   0.818
             HD 154577  HARPS  2456806.87008000     -12.288   0.769
             HD 154577  HARPS  2456822.71678000     -14.456   0.710
             HD 154577  HARPS  2456822.82685000     -17.212   1.338
             HD 154577  HARPS  2456823.80445000     -14.562   0.640
             HD 154577  HARPS  2456823.84684000     -14.958   0.715
             HD 154577  HARPS  2456824.72761000     -15.996   0.674
             HD 154577  HARPS  2456824.81663000     -15.255   0.634
             HD 154577  HARPS  2456825.79664000     -17.851   0.653
             HD 154577  HARPS  2456825.84177000     -15.368   0.735
             HD 154577  HARPS  2456826.63376000     -14.875   0.634
             HD 154577  HARPS  2456826.81672000     -14.725   0.600
             HD 154577  HARPS  2456827.63244000     -16.532   0.579
             HD 154577  HARPS  2456827.81199000     -14.355   0.691
             HD 154577  HARPS  2456828.66687000     -14.853   0.606
             HD 154577  HARPS  2456828.80434000     -13.594   0.619
             HD 154577  HARPS  2456829.57152000     -11.724   0.691
             HD 154577  HARPS  2456829.68049000     -13.439   0.650
             HD 154577  HARPS  2456830.54756000     -13.056   0.726
             HD 154577  HARPS  2456830.65814000     -12.740   0.664
             HD 154577  HARPS  2456831.54573000     -13.655   0.910
             HD 154577  HARPS  2456831.70235000     -12.848   0.621
             HD 154577  HARPS  2456832.54467000     -11.901   0.566
             HD 154577  HARPS  2456832.65338000     -13.519   0.580
             HD 154577  HARPS  2456833.64413000     -11.713   0.696
             HD 154577  HARPS  2456833.71234000     -11.551   0.640
             HD 154577  HARPS  2456834.57719000     -12.871   0.748
             HD 154577  HARPS  2456834.69155000     -11.998   0.734
             HD 154577  HARPS  2456835.54656000     -13.018   0.578
             HD 154577  HARPS  2456835.65876000     -12.638   0.674
             HD 154577  HARPS  2456836.54400000     -12.876   0.600
             HD 154577  HARPS  2456836.62467000     -13.579   0.717
             HD 154577  HARPS  2456837.63306000     -14.292   0.738
             HD 154577  HARPS  2456837.70948000     -13.353   0.669
             HD 154577  HARPS  2456838.62500000     -14.405   0.629
             HD 154577  HARPS  2456838.78330000     -15.319   0.562
             HD 154577  HARPS  2456839.63129000     -14.311   0.618
             HD 154577  HARPS  2456839.77968000     -14.510   0.733
             HD 154577  HARPS  2456840.62958000     -16.942   0.521
             HD 154577  HARPS  2456841.64900000     -14.909   0.619
             HD 154577  HARPS  2456841.74242000     -14.218   0.734
             HD 154577  HARPS  2456842.67358000     -12.734   0.893
             HD 154577  HARPS  2456857.60676000     -17.500   0.680
             HD 154577  HARPS  2456857.71159000     -16.693   0.671
             HD 154577  HARPS  2456858.62635000     -14.569   0.657
             HD 154577  HARPS  2456858.70617000     -14.738   0.670
             HD 154577  HARPS  2456859.54246000     -12.781   0.678
             HD 154577  HARPS  2456859.64601000     -14.429   0.559
             HD 154577  HARPS  2456863.59336000     -13.831   0.591
             HD 154577  HARPS  2456863.67376000     -14.637   0.790
             HD 154577  HARPS  2456864.58635000     -14.898   0.683
             HD 154577  HARPS  2456864.67756000     -14.224   0.682
             HD 154577  HARPS  2456867.58186000     -13.888   0.853
             HD 154577  HARPS  2456867.66731000     -12.517   0.965
             HD 154577  HARPS  2456869.59045000     -12.969   2.241
             HD 154577  HARPS  2456870.53379000     -13.946   0.783
             HD 154577  HARPS  2456870.64420000     -13.744   0.667
             HD 154577  HARPS  2456871.48520000     -11.488   0.705
             HD 154577  HARPS  2456871.58783000     -12.057   0.841
             HD 154577  HARPS  2456872.49549000     -14.630   0.533
             HD 154577  HARPS  2456872.59874000     -12.634   0.718
             HD 154577  HARPS  2456873.50181000     -12.996   0.804
             HD 154577  HARPS  2456873.63944000     -12.986   1.067
             HD 154577  HARPS  2456874.55172000     -13.151   0.699
             HD 154577  HARPS  2456874.62390000     -12.094   0.872
             HD 154577  HARPS  2456895.55047000     -13.108   0.506
             HD 154577  HARPS  2456895.61649000     -12.410   0.740
             HD 154577  HARPS  2456896.50738000     -12.481   0.772
             HD 154577  HARPS  2456896.62281000     -10.967   0.683
             HD 154577  HARPS  2456900.53879000     -13.997   0.809
             HD 154577  HARPS  2456903.48139000     -11.973   1.117
             HD 154577  HARPS  2456903.56905000     -12.730   0.693
             HD 154577  HARPS  2457100.85712000     -15.823   0.617
             HD 154577  HARPS  2457101.90557000     -13.965   0.870
             HD 154577  HARPS  2457114.78633000     -15.945   0.646
             HD 154577  HARPS  2457114.92924000     -14.659   0.659
             HD 154577  HARPS  2457115.79946000     -12.929   0.758
             HD 154577  HARPS  2457115.91995000     -14.603   0.620
             HD 154577  HARPS  2457116.75714000     -13.456   0.643
             HD 154577  HARPS  2457116.85593000     -15.160   0.608
             HD 154577  HARPS  2457117.75349000     -15.722   0.666
             HD 154577  HARPS  2457117.90339000     -17.234   0.617
             HD 154577  HARPS  2457135.71751000     -15.296   0.557
             HD 154577  HARPS  2457135.91749000     -16.825   0.516
             HD 154577  HARPS  2457136.77014000     -16.177   0.624
             HD 154577  HARPS  2457136.88145000     -15.903   0.645
             HD 154577  HARPS  2457137.72562000     -15.341   0.642
             HD 154577  HARPS  2457137.92722000     -15.705   0.643
             HD 154577  HARPS  2457138.75678000     -15.180   0.725
             HD 154577  HARPS  2457138.91577000     -16.637   0.583
             HD 154577  HARPS  2457139.78309000     -14.926   0.671
             HD 154577  HARPS  2457139.91345000     -17.131   0.711
             HD 154577  HARPS  2457140.78153000     -15.778   0.718
             HD 154577  HARPS  2457140.91168000     -16.188   0.851
             HD 154577  HARPS  2457141.68399000     -14.432   0.660
             HD 154577  HARPS  2457141.89574000     -16.684   0.559
             HD 154577  HARPS  2457142.84229000     -15.797   0.565
             HD 154577  HARPS  2457142.91297000     -14.934   0.545
             HD 154577  HARPS  2457143.70411000     -14.846   0.633
             HD 154577  HARPS  2457143.78573000     -14.098   0.703
             HD 154577  HARPS  2457144.72437000     -15.786   0.843
             HD 154577  HARPS  2457145.75087000     -14.064   1.052
             HD 154577  HARPS  2457146.75416000     -14.739   0.749
             HD 154577  HARPS  2457146.80782000     -14.839   0.708
             HD 154577  HARPS  2457147.88116000     -15.248   0.606
             HD 154577  HARPS  2457148.73398000     -14.000   0.611
             HD 154577  HARPS  2457148.80103000     -14.278   0.750
             HD 154577  HARPS  2457150.84892000     -16.334   0.844
             HD 154577  HARPS  2457157.74658000     -14.931   0.841
             HD 154577  HARPS  2457157.89857000     -16.904   0.669
             HD 154577  HARPS  2457158.67626000     -13.394   0.740
             HD 154577  HARPS  2457158.78685000     -14.395   0.796
             HD 154577  HARPS  2457163.66778000     -12.442   0.807
             HD 154577  HARPS  2457163.84372000     -15.582   0.654
             HD 154577  HARPS  2457180.78956000      -8.556   0.687
             HD 154577  HARPS  2457180.85244000      -7.702   0.754
             HD 154577  HARPS  2457181.62365000      -8.206   0.852
             HD 154577  HARPS  2457181.85556000      -8.129   0.932
             HD 154577  HARPS  2457182.57548000      -9.206   0.910
             HD 154577  HARPS  2457182.84389000      -9.512   0.911
             HD 154577  HARPS  2457183.56284000      -7.644   0.937
             HD 154577  HARPS  2457183.85496000      -7.595   1.099
             HD 154577  HARPS  2457184.55660000      -9.034   0.892
             HD 154577  HARPS  2457184.83169000      -9.138   0.931
             HD 154577  HARPS  2457197.67339000      -6.559   0.937
             HD 154577  HARPS  2457199.64738000      -7.783   0.919
             HD 154577  HARPS  2457199.76078000      -7.823   0.870
             HD 154577  HARPS  2457200.60649000      -5.832   0.903
             HD 154577  HARPS  2457200.74717000      -5.809   0.804
             HD 154577  HARPS  2457201.54473000      -6.211   1.147
             HD 154577  HARPS  2457202.62030000      -5.390   0.818
             HD 154577  HARPS  2457202.72456000      -4.577   0.957
             HD 154577  HARPS  2457203.63806000      -1.775   1.247
             HD 154577  HARPS  2457203.75700000      -3.113   1.257
             HD 154577  HARPS  2457204.63300000      -4.610   0.951
             HD 154577  HARPS  2457204.77746000      -5.008   0.967
             HD 154577  HARPS  2457211.53062000      -7.189   0.988
             HD 154577  HARPS  2457211.59856000      -7.485   0.971
             HD 154577  HARPS  2457212.68794000      -5.832   1.582
             HD 154577  HARPS  2457214.53042000      -8.347   0.877
             HD 154577  HARPS  2457214.73319000      -8.259   0.820
             HD 154577  HARPS  2457218.59803000      -7.856   1.339
             HD 154577  HARPS  2457218.72290000      -6.820   1.306
             HD 154577  HARPS  2457219.59485000      -8.538   1.225
             HD 154577  HARPS  2457219.72904000      -7.419   2.050
             HD 154577  HARPS  2457220.57692000      -8.037   1.175
             HD 154577  HARPS  2457220.70750000      -7.724   0.969
             HD 154577  HARPS  2457221.57821000      -7.136   1.003
             HD 154577  HARPS  2457221.69904000      -6.774   1.049
             HD 154577  HARPS  2457222.55969000      -7.892   0.975
             HD 154577  HARPS  2457222.68347000      -7.654   1.073
             HD 154577  HARPS  2457249.53834000      -5.028   1.459
             HD 154577  HARPS  2457249.66285000      -5.112   1.479
             HD 154577  HARPS  2457250.59144000      -4.960   1.218
             HD 154577  HARPS  2457250.66649000      -5.335   1.399
             HD 154577  HARPS  2457252.55415000      -5.001   1.207
             HD 154577  HARPS  2457252.67974000      -4.917   1.283
             HD 154577  HARPS  2457253.50383000      -5.315   1.212
             HD 154577  HARPS  2457253.63487000      -6.348   1.232
             HD 154577  HARPS  2457255.49659000      -4.696   1.394
             HD 154577  HARPS  2457256.47519000      -5.856   1.055
             HD 154577  HARPS  2457259.52590000      -3.214   1.482
             HD 154577  HARPS  2457260.47820000      -3.482   1.417
             HD 154577  HARPS  2457263.49954000      -3.782   1.330
             HD 154577  HARPS  2457264.53620000      -3.513   1.013
             HD 154577  HARPS  2457265.49641000      -3.400   1.087
             HD 154577  HARPS  2457266.55783000      -5.222   1.298
             HD 154577  HARPS  2457267.61601000      -5.238   1.456
             HD 154577  HARPS  2457268.50918000      -4.663   1.189
             HD 154577  HARPS  2457269.53665000      -5.964   1.201
             HD 154577  HARPS  2457270.52050000      -3.875   1.408
             HD 154577  HARPS  2457470.86830000      -5.362   1.102
             HD 154577  HARPS  2457474.86433000      -6.082   1.276
             HD 154577  HARPS  2457475.83615000      -6.244   1.176
             HD 154577  HARPS  2457477.80580000      -6.799   1.001
             HD 154577  HARPS  2457478.88543000      -6.040   1.167
             HD 154577  HARPS  2457479.87069000      -6.171   1.627
             HD 154577  HARPS  2457486.79262000      -8.083   0.885
             HD 154577  HARPS  2457486.80093000      -8.373   0.994
             HD 154577  HARPS  2457487.75653000      -6.457   1.454
             HD 154577  HARPS  2457487.88615000      -6.155   1.409
             HD 154577  HARPS  2457488.80092000      -7.627   1.112
             HD 154577  HARPS  2457488.87789000      -7.623   1.172
             HD 154577  HARPS  2457489.72728000      -5.767   0.803
             HD 154577  HARPS  2457489.89681000      -5.671   0.814
             HD 154577  HARPS  2457491.84026000      -2.356   1.260
             HD 154577  HARPS  2457491.89194000      -3.277   1.204
             HD 154577  HARPS  2457512.74194000      -6.243   1.020
             HD 154577  HARPS  2457516.79998000      -2.043   3.345
             HD 154577  HARPS  2457518.87809000      -7.943   1.129
             HD 154577  HARPS  2457522.92811000      -7.735   1.245
             HD 154577  HARPS  2457523.82607000     -11.106   1.885
             HD 154577  HARPS  2457526.90740000      -4.711   1.159
             HD 154577  HARPS  2457529.90818000      -7.308   1.178
             HD 154577  HARPS  2457534.74770000      -9.617   0.778
             HD 154577  HARPS  2457534.89590000      -9.537   0.768
             HD 154577  HARPS  2457536.81224000      -7.064   1.174
             HD 154577  HARPS  2457536.90491000      -7.343   1.319
             HD 154577  HARPS  2457567.68158000      -5.915   0.942
             HD 154577  HARPS  2457567.77430000      -6.263   1.047
             HD 154577  HARPS  2457568.60591000      -5.671   0.870
             HD 154577  HARPS  2457568.76272000      -5.632   0.959
             HD 154577  HARPS  2457569.61844000      -5.433   1.104
             HD 154577  HARPS  2457569.70033000      -4.669   1.155
             HD 154577  HARPS  2457573.78092000      -5.340   1.582
             HD 154577  HARPS  2457575.61281000      -4.992   0.846
             HD 154577  HARPS  2457575.74130000      -5.624   0.821
             HD 154577  HARPS  2457576.59623000      -3.607   1.129
             HD 154577  HARPS  2457576.72346000      -4.327   1.189
             HD 154577  HARPS  2457579.74659000      -5.981   1.249
             HD 154577  HARPS  2457581.75571000      -5.709   0.950
             HD 154577  HARPS  2457582.67597000      -4.154   1.424
             HD 154577  HARPS  2457584.58580000      -6.472   0.938
             HD 154577  HARPS  2457584.69321000      -9.085   1.023
             HD 154577  HARPS  2457586.54065000      -6.233   0.996
             HD 154577  HARPS  2457586.69003000      -6.264   1.030
             HD 154577  HARPS  2457604.54157000      -7.445   1.142
             HD 154577  HARPS  2457605.64678000      -6.104   1.297
             HD 154577  HARPS  2457605.70007000      -5.176   1.328
             HD 154577  HARPS  2457606.66422000      -7.367   0.917
             HD 154577  HARPS  2457606.69830000      -6.998   0.869
             HD 154577  HARPS  2457607.61454000      -5.981   1.305
             HD 154577  HARPS  2457607.68270000      -5.931   1.151
             HD 154577  HARPS  2457608.59561000      -6.050   1.125
             HD 154577  HARPS  2457608.67501000      -7.410   1.071
             HD 154577  HARPS  2457612.52942000      -5.427   0.985
             HD 154577  HARPS  2457612.61722000      -3.877   0.994
             HD 154577  HARPS  2457613.52979000      -2.315   0.984
             HD 154577  HARPS  2457613.65271000      -3.402   1.014
             HD 154577  HARPS  2457614.51624000      -5.794   1.025
             HD 154577  HARPS  2457614.63796000      -4.537   1.067
             HD 154577  HARPS  2457615.50025000      -5.370   0.758
             HD 154577  HARPS  2457615.65195000      -5.887   0.757
             HD 154577  HARPS  2457621.58384000      -5.742   0.954
             HD 154577  HARPS  2457621.65401000      -7.181   1.052
             HD 154577  HARPS  2457622.61609000      -6.943   1.548
             HD 154577  HARPS  2457622.67222000      -6.219   1.476
             HD 154577  HARPS  2457623.56479000      -6.478   1.240
             HD 154577  HARPS  2457623.63584000      -6.738   1.291
             HD 154577  HARPS  2457624.55608000      -6.070   1.123
             HD 154577  HARPS  2457624.62817000      -6.996   1.220
             HD 154577  HARPS  2457625.57781000      -4.936   1.282
             HD 154577  HARPS  2457625.64391000      -4.605   1.408
             HD 154577  HARPS  2457626.56329000      -6.293   0.982
             HD 154577  HARPS  2457626.64369000      -5.295   1.064
             HD 154577  HARPS  2457629.58692000      -7.797   1.023
             HD 154577  HARPS  2457630.56635000      -3.393   1.252
             HD 154577  HARPS  2457630.63694000      -4.419   1.289
             HD 154577  HARPS  2457631.52457000      -5.346   0.978
             HD 154577  HARPS  2457631.60324000      -5.461   1.095
             HD 154577  HARPS  2457632.53011000      -6.937   0.948
             HD 154577  HARPS  2457632.61631000      -6.856   0.911
             HD 154577  HARPS  2457642.48059000      -7.937   0.993
             HD 154577  HARPS  2457642.56608000      -7.171   1.037
             HD 154577  HARPS  2457643.47721000      -7.340   1.318
             HD 154577  HARPS  2457643.55834000      -7.962   1.621
             HD 154577  HARPS  2457644.49314000      -5.348   1.250
             HD 154577  HARPS  2457644.55642000      -4.847   1.245
             HD 154577  HARPS  2457647.49640000      -5.375   1.205
             HD 154577  HARPS  2457647.58877000      -6.691   1.318
             HD 154577  HARPS  2457648.47854000      -7.311   0.846
             HD 154577  HARPS  2457648.58533000      -6.739   0.948
             HD 154577  HARPS  2457649.48622000      -7.715   1.028
             HD 154577  HARPS  2457649.58860000      -7.305   1.019
             HD 154577  HARPS  2457650.47379000      -6.425   1.363
             HD 154577  HARPS  2457650.56447000      -5.461   1.379
             HD 154577  HARPS  2457651.48375000      -7.153   1.280
             HD 154577  HARPS  2457651.59768000      -6.404   1.314
             HD 154577  HARPS  2457652.47570000      -7.029   0.798
             HD 154577  HARPS  2457652.56731000      -5.846   0.938
             HD 154577  HARPS  2457653.48203000      -7.424   1.044
             HD 154577  HARPS  2457653.56968000      -7.172   1.126
             HD 154577  HARPS  2457654.47807000      -4.001   1.514
             HD 154577  HARPS  2457654.56547000      -3.049   1.626
             HD 154577  HARPS  2457655.47598000      -3.389   1.669
             HD 154577  HARPS  2457655.54152000      -3.306   1.556
             HD 154577  HARPS  2457656.47122000      -4.858   1.627
             HD 154577  HARPS  2457656.53724000      -4.210   1.694
             HD 154577  HARPS  2457657.47667000      -6.331   1.223
             HD 154577  HARPS  2457657.54693000      -5.636   1.179
             HD 154577  HARPS  2457658.47422000      -5.099   1.442
             HD 154577  HARPS  2457658.54210000      -4.095   1.433
             HD 154577  HARPS  2457659.47031000      -4.495   1.354
             HD 154577  HARPS  2457659.53920000      -5.047   1.427
             HD 154577  HARPS  2457660.49048000      -4.683   1.110
             HD 154577  HARPS  2457660.55190000      -4.172   1.201
             HD 154577  HARPS  2457661.48934000      -7.218   0.977
             HD 154577  HARPS  2457661.56479000      -6.667   0.987
             HD 154577  HARPS  2457662.48676000      -6.998   1.091
             HD 154577  HARPS  2457662.54013000      -5.799   1.105
             HD 154577  HARPS  2457942.76132000      -6.346   1.207
              HD 43834  HARPS  2452937.81808000      -2.239   0.430
              HD 43834  HARPS  2452937.82253000      -1.524   0.411
              HD 43834  HARPS  2452937.82719000      -2.290   0.483
              HD 43834  HARPS  2452937.83429000      -2.898   0.457
              HD 43834  HARPS  2452937.85193000      -2.328   0.527
              HD 43834  HARPS  2452937.85440000      -2.362   0.504
              HD 43834  HARPS  2452937.85674000      -3.758   0.564
              HD 43834  HARPS  2452937.85936000      -2.061   0.577
              HD 43834  HARPS  2452937.86170000      -2.204   0.509
              HD 43834  HARPS  2452937.86427000      -2.681   0.471
              HD 43834  HARPS  2452937.86675000      -2.144   0.522
              HD 43834  HARPS  2452937.86911000      -2.430   0.535
              HD 43834  HARPS  2452937.87163000      -1.473   0.550
              HD 43834  HARPS  2452937.87400000      -1.122   0.616
              HD 43834  HARPS  2452948.81939000      -3.968   0.846
              HD 43834  HARPS  2452948.82327000      -4.609   0.848
              HD 43834  HARPS  2452948.82702000      -4.755   0.916
              HD 43834  HARPS  2452948.83086000      -4.820   0.896
              HD 43834  HARPS  2452948.83469000      -4.302   0.868
              HD 43834  HARPS  2452948.83862000      -4.169   0.831
              HD 43834  HARPS  2452949.80504000      -6.508   1.080
              HD 43834  HARPS  2452949.80627000      -5.977   1.000
              HD 43834  HARPS  2452949.80776000      -4.885   0.808
              HD 43834  HARPS  2452983.65167000       2.884   0.529
              HD 43834  HARPS  2452983.65466000       3.251   0.506
              HD 43834  HARPS  2452983.65763000       2.814   0.514
              HD 43834  HARPS  2452983.66081000       3.597   0.483
              HD 43834  HARPS  2452983.66353000       3.001   0.492
              HD 43834  HARPS  2452983.66662000       2.958   0.431
              HD 43834  HARPS  2452983.66966000       2.619   0.456
              HD 43834  HARPS  2452983.67245000       2.767   0.552
              HD 43834  HARPS  2452990.72665000      -0.197   0.626
              HD 43834  HARPS  2452990.73041000      -0.767   0.643
              HD 43834  HARPS  2452990.73421000      -0.710   0.646
              HD 43834  HARPS  2452990.73812000      -0.873   0.562
              HD 43834  HARPS  2452990.74197000      -0.976   0.583
              HD 43834  HARPS  2452990.74572000      -0.884   0.664
              HD 43834  HARPS  2452997.73627000       1.736   0.506
              HD 43834  HARPS  2452997.74016000       1.305   0.600
              HD 43834  HARPS  2452997.74398000       0.663   0.529
              HD 43834  HARPS  2452997.74791000       1.663   0.465
              HD 43834  HARPS  2452997.75173000       1.285   0.614
              HD 43834  HARPS  2452997.75558000       1.500   0.532
              HD 43834  HARPS  2453003.69440000       0.792   0.518
              HD 43834  HARPS  2453003.69828000       1.434   0.601
              HD 43834  HARPS  2453003.70209000       0.801   0.521
              HD 43834  HARPS  2453003.70592000       1.524   0.608
              HD 43834  HARPS  2453003.70983000       0.909   0.542
              HD 43834  HARPS  2453003.71361000      -0.161   0.570
              HD 43834  HARPS  2453003.78169000       0.231   0.563
              HD 43834  HARPS  2453003.78900000       0.932   0.618
              HD 43834  HARPS  2453004.68291000       0.822   0.515
              HD 43834  HARPS  2453004.68668000      -0.575   0.480
              HD 43834  HARPS  2453004.69055000      -0.371   0.480
              HD 43834  HARPS  2453004.69432000      -0.706   0.493
              HD 43834  HARPS  2453004.69820000      -1.174   0.494
              HD 43834  HARPS  2453004.70210000      -0.303   0.541
              HD 43834  HARPS  2453004.73444000      -1.270   0.483
              HD 43834  HARPS  2453004.74366000      -0.619   0.466
              HD 43834  HARPS  2453004.74924000      -0.057   0.539
              HD 43834  HARPS  2453004.75533000      -0.010   0.507
              HD 43834  HARPS  2453004.76142000      -1.403   0.491
              HD 43834  HARPS  2453004.76734000      -0.964   0.535
              HD 43834  HARPS  2453004.77325000      -0.824   0.524
              HD 43834  HARPS  2453032.61302000      -1.117   0.467
              HD 43834  HARPS  2453032.61696000      -0.898   0.495
              HD 43834  HARPS  2453032.62070000      -1.129   0.485
              HD 43834  HARPS  2453032.62458000      -0.606   0.475
              HD 43834  HARPS  2453032.62821000       0.217   0.469
              HD 43834  HARPS  2453032.63235000      -0.469   0.460
              HD 43834  HARPS  2453038.58482000       1.109   0.409
              HD 43834  HARPS  2453038.58863000       0.561   0.455
              HD 43834  HARPS  2453038.59246000       0.531   0.424
              HD 43834  HARPS  2453038.59630000       1.863   0.427
              HD 43834  HARPS  2453038.60020000       1.175   0.430
              HD 43834  HARPS  2453038.60391000       0.756   0.406
              HD 43834  HARPS  2453039.66484000       0.710   0.600
              HD 43834  HARPS  2453039.66698000      -0.738   0.587
              HD 43834  HARPS  2453039.66906000       0.815   0.705
              HD 43834  HARPS  2453045.57563000       3.788   0.436
              HD 43834  HARPS  2453045.57950000       3.174   0.360
              HD 43834  HARPS  2453045.58326000       3.518   0.403
              HD 43834  HARPS  2453045.58710000       3.863   0.380
              HD 43834  HARPS  2453045.59100000       3.539   0.412
              HD 43834  HARPS  2453045.59476000       3.475   0.421
              HD 43834  HARPS  2453055.59718000       0.338   0.444
              HD 43834  HARPS  2453055.60098000      -0.506   0.438
              HD 43834  HARPS  2453055.60491000      -0.212   0.442
              HD 43834  HARPS  2453055.60864000       0.141   0.412
              HD 43834  HARPS  2453055.61240000      -0.147   0.423
              HD 43834  HARPS  2453055.61637000       0.419   0.396
              HD 43834  HARPS  2453261.85368000      -3.937   0.926
              HD 43834  HARPS  2453261.85544000      -3.207   0.911
              HD 43834  HARPS  2453261.85715000      -5.231   0.797
              HD 43834  HARPS  2453261.87654000      -5.243   0.678
              HD 43834  HARPS  2453261.87903000      -4.684   0.607
              HD 43834  HARPS  2453261.88147000      -5.094   0.592
              HD 43834  HARPS  2453261.88389000      -5.616   0.608
              HD 43834  HARPS  2453261.88633000      -4.188   0.572
              HD 43834  HARPS  2453261.88877000      -4.211   0.693
              HD 43834  HARPS  2453261.89126000      -5.043   0.611
              HD 43834  HARPS  2453261.89364000      -5.192   0.682
              HD 43834  HARPS  2453306.84000000      -4.121   0.481
              HD 43834  HARPS  2453306.84155000      -2.671   0.544
              HD 43834  HARPS  2453306.84304000      -3.505   0.466
              HD 43834  HARPS  2453332.72993000      -3.242   0.637
              HD 43834  HARPS  2453332.73176000      -3.649   0.498
              HD 43834  HARPS  2453332.73348000      -3.741   0.432
              HD 43834  HARPS  2453346.78104000      -1.593   0.404
              HD 43834  HARPS  2453346.78269000      -0.418   0.332
              HD 43834  HARPS  2453346.78442000      -2.760   0.380
              HD 43834  HARPS  2453347.81122000      -2.345   0.426
              HD 43834  HARPS  2453347.81296000      -2.932   0.406
              HD 43834  HARPS  2453347.81474000      -2.039   0.420
              HD 43834  HARPS  2453358.72960000      -2.607   0.485
              HD 43834  HARPS  2453358.73132000      -3.186   0.400
              HD 43834  HARPS  2453358.73309000      -2.823   0.371
              HD 43834  HARPS  2453379.67222000      -3.317   0.375
              HD 43834  HARPS  2453379.67391000      -4.909   0.443
              HD 43834  HARPS  2453379.67569000      -3.425   0.370
              HD 43834  HARPS  2453413.60986000      -5.835   0.375
              HD 43834  HARPS  2453428.63250000      -2.864   0.446
              HD 43834  HARPS  2453428.63378000      -4.632   0.343
              HD 43834  HARPS  2453428.63550000      -4.072   0.368
              HD 43834  HARPS  2453429.58178000      -4.899   0.407
              HD 43834  HARPS  2453429.58490000      -6.120   0.418
              HD 43834  HARPS  2453429.58803000      -5.580   0.372
              HD 43834  HARPS  2453430.58943000      -5.633   0.382
              HD 43834  HARPS  2453430.59268000      -7.203   0.322
              HD 43834  HARPS  2453430.59578000      -7.613   0.383
              HD 43834  HARPS  2453442.61509000       5.848   0.620
              HD 43834  HARPS  2453442.61685000       4.495   0.487
              HD 43834  HARPS  2453442.61868000       5.889   0.636
              HD 43834  HARPS  2453447.53306000      -1.221   0.525
              HD 43834  HARPS  2453447.53479000      -2.932   0.409
              HD 43834  HARPS  2453447.53661000      -1.491   0.519
              HD 43834  HARPS  2453448.58567000      -2.986   0.402
              HD 43834  HARPS  2453448.58742000      -2.386   0.335
              HD 43834  HARPS  2453448.58913000      -4.589   0.442
              HD 43834  HARPS  2453450.49605000      -6.371   0.428
              HD 43834  HARPS  2453450.49779000      -7.240   0.403
              HD 43834  HARPS  2453450.49956000      -6.526   0.407
              HD 43834  HARPS  2453460.53187000      -5.434   0.384
              HD 43834  HARPS  2453460.53364000      -5.776   0.460
              HD 43834  HARPS  2453460.53537000      -5.451   0.488
              HD 43834  HARPS  2453462.50632000      -3.635   0.375
              HD 43834  HARPS  2453462.50807000      -2.926   0.363
              HD 43834  HARPS  2453462.50984000      -3.348   0.455
              HD 43834  HARPS  2453500.46330000      -1.946   0.463
              HD 43834  HARPS  2453500.46504000      -3.622   0.459
              HD 43834  HARPS  2453500.46670000      -1.764   0.460
              HD 43834  HARPS  2453666.86604000      -3.245   0.431
              HD 43834  HARPS  2453666.86912000      -3.378   0.353
              HD 43834  HARPS  2453666.87219000      -2.727   0.460
              HD 43834  HARPS  2453687.67612000      -6.059   0.402
              HD 43834  HARPS  2453687.67923000      -5.535   0.376
              HD 43834  HARPS  2453687.68227000      -5.877   0.373
              HD 43834  HARPS  2453690.81847000      -3.217   0.632
              HD 43834  HARPS  2453690.81980000      -3.034   0.785
              HD 43834  HARPS  2453690.82127000      -1.508   0.710
              HD 43834  HARPS  2453732.69406000      -0.571   0.360
              HD 43834  HARPS  2453732.69619000      -1.404   0.358
              HD 43834  HARPS  2453732.69826000      -0.254   0.427
              HD 43834  HARPS  2453744.65727000      -5.048   0.427
              HD 43834  HARPS  2453744.66243000      -5.909   0.556
              HD 43834  HARPS  2453744.66442000      -4.477   0.501
              HD 43834  HARPS  2453744.66807000      -6.244   2.407
              HD 43834  HARPS  2453744.66903000      -2.482   2.051
              HD 43834  HARPS  2453756.61251000      -3.987   0.458
              HD 43834  HARPS  2453756.61430000      -3.537   0.440
              HD 43834  HARPS  2453756.61613000      -4.135   0.462
              HD 43834  HARPS  2453808.49317000      -1.883   0.510
              HD 43834  HARPS  2453808.49462000      -0.424   0.487
              HD 43834  HARPS  2453808.49605000      -0.592   0.465
              HD 43834  HARPS  2453828.51477000      -2.486   0.555
              HD 43834  HARPS  2453828.51621000      -3.577   0.589
              HD 43834  HARPS  2453828.51766000      -2.869   0.531
              HD 43834  HARPS  2453873.46164000       2.427   0.468
              HD 43834  HARPS  2453873.46317000       3.653   0.505
              HD 43834  HARPS  2453873.46458000       1.929   0.426
              HD 43834  HARPS  2453933.93603000      -0.037   0.658
              HD 43834  HARPS  2453933.93748000       0.902   0.614
              HD 43834  HARPS  2453933.93894000      -0.564   0.636
              HD 43834  HARPS  2453964.92764000      -2.408   0.781
              HD 43834  HARPS  2453964.92907000      -3.380   0.523
              HD 43834  HARPS  2453964.93048000      -1.464   0.574
              HD 43834  HARPS  2453988.89077000      -1.649   0.547
              HD 43834  HARPS  2453988.89221000      -2.060   0.616
              HD 43834  HARPS  2453988.89365000      -1.566   0.613
              HD 43834  HARPS  2454046.80309000      -1.813   0.482
              HD 43834  HARPS  2454046.80452000      -2.589   0.479
              HD 43834  HARPS  2454046.80597000      -1.559   0.556
              HD 43834  HARPS  2454067.75166000      -5.450   0.575
              HD 43834  HARPS  2454067.75309000      -3.330   0.516
              HD 43834  HARPS  2454067.75453000      -5.756   0.531
              HD 43834  HARPS  2454076.75556000       0.295   0.616
              HD 43834  HARPS  2454076.75698000       0.099   0.641
              HD 43834  HARPS  2454076.75838000       0.765   0.850
              HD 43834  HARPS  2454098.69170000      -2.992   0.621
              HD 43834  HARPS  2454098.69308000      -3.527   0.553
              HD 43834  HARPS  2454098.69450000      -3.078   0.599
              HD 43834  HARPS  2454113.80006000      -0.805   0.613
              HD 43834  HARPS  2454113.80145000      -1.242   0.565
              HD 43834  HARPS  2454113.80285000      -3.414   0.571
              HD 43834  HARPS  2454191.50528000      -2.634   0.560
              HD 43834  HARPS  2454191.50659000      -0.503   0.602
              HD 43834  HARPS  2454191.50791000      -1.018   0.619
              HD 43834  HARPS  2454203.51767000      -5.466   0.556
              HD 43834  HARPS  2454203.51896000      -5.378   0.626
              HD 43834  HARPS  2454203.52027000      -3.806   0.559
              HD 43834  HARPS  2454246.46646000      -0.492   0.606
              HD 43834  HARPS  2454246.46781000      -0.676   0.757
              HD 43834  HARPS  2454246.46908000      -0.970   0.685

